An unambiguous derivation of the effective refractive index of biological suspensions and an extension to dense tissue such as blood

The van de Hulst formula provides an expression for the effective refractive index or effective propagation constant of a suspension of particles of arbitrary shape, size and refractive index in an optically homogeneous medium. However, its validity for biological matter, which often consists of very dense suspensions of cells, is unclear because existing derivations of the formula or similar results rely on far-field scattering and/or on the suspension in question being dilute. We present a derivation of the van de Hulst formula valid for suspensions of large, tenuous scatterers -- the type biological suspensions are typically made of -- which does not rely on these conditions, showing that they are not strictly necessary for the formula to be valid. We apply these results specifically to blood and epithelial tissue. Furthermore, we determine the true condition for the formula to be valid for these types of tissues. We finally provide a simple way to estimate -- and, more importantly, correct -- the error incurred by the van de Hulst formula when this condition is not met.

==> fig-AbsD.dat <==
400.	0.0777355753614486
401.	0.07758040749379023
402.	0.07792843395206783
403.	0.07905350824385707
404.	0.07817052791596975
405.	0.07771468309502828
406.	0.07717446410968788
407.	0.07721431869412
408.00000000000006	0.07801649401880151
409.00000000000006	0.08005720317660195
410.00000000000006	0.08612241610968659
411.00000000000006	0.0985706612590082
412.00000000000006	0.099722316458186
413.00000000000006	0.11553913355040368
414.00000000000006	0.1267487832859648
415.00000000000006	0.14376686751372317
416.00000000000006	0.1552764339147632
417.00000000000006	0.17077318527940957
418.00000000000006	0.17663799765870195
419.00000000000006	0.18946982277663182
420.00000000000006	0.1963836798748386
421.00000000000006	0.2028718843408
422.00000000000006	0.2095196354594988
423.00000000000006	0.2129199957327477
424.00000000000006	0.21566707110425815
425.00000000000006	0.21672515454342878
426.00000000000006	0.22017627084682087
427.00000000000006	0.2226471656139383
428.00000000000006	0.22521996744568154
429.00000000000006	0.22973843630465243
430.00000000000006	0.2324010081716202
431.00000000000006	0.23563361437009855
432.00000000000006	0.23272933547019234
433.00000000000006	0.227589135408394
434.00000000000006	0.23886390269588972
435.00000000000006	0.23944576667268885
436.00000000000006	0.239724668957318
437.	0.24006812947760595
438.	0.24077099808785438
439.	0.24035381191107316
440.	0.24098015932432118
441.	0.24180222760193681
442.	0.24175085675546437
443.	0.24097992215289113
444.	0.24064922110254536
445.	0.24013894827178747
446.	0.23958241539551398
447.	0.23876045854132308
448.	0.2375693086246202
449.	0.23658796143861516
450.	0.2353162719550187
451.	0.23402051230133744
452.	0.233462738889208
453.	0.23258002931933539
454.	0.23172817886594702
455.	0.23099252361869937
456.	0.23001906218879395
457.	0.22887786741067911
458.	0.2279518360548671
459.	0.22716409770205448
460.	0.22643943282009538
461.	0.22608010627805272
462.	0.22576689900670985
463.	0.22459846668535752
464.	0.22341994105686136
465.	0.22245878464797605
466.	0.22158021240103778
467.	0.22075817229599645
468.	0.22010216789685755
469.	0.2194971239898728
470.00000000000006	0.21877602032851942
471.00000000000006	0.21795581981406104
472.00000000000006	0.21711157866557038
473.00000000000006	0.21627558643870712
474.00000000000006	0.21552649481891642
475.00000000000006	0.21478128926883916
476.00000000000006	0.2139573799425314
477.00000000000006	0.21312133011234297
478.00000000000006	0.21212974796670314
479.00000000000006	0.21125886627700194
480.00000000000006	0.21101832087027683
481.00000000000006	0.210776414282078
482.00000000000006	0.21010373589586054
483.00000000000006	0.20935980664379805
484.00000000000006	0.20861269450309314
485.00000000000006	0.20786244666227371
486.00000000000006	0.20659346547566246
487.00000000000006	0.20506400966619528
488.	0.20472275032057333
489.	0.204212787280131
490.	0.20305120930824014
491.	0.20188351600001722
492.	0.2007098195074572
493.	0.1997536844208398
494.	0.19918285031273306
495.	0.19861048615120946
496.	0.1978967786578052
497.	0.1971174597464949
498.	0.1964966660065812
499.	0.1959003655441216
500.	0.19518538201952323
501.	0.19431334916083914
502.	0.1934116797383461
503.	0.1928304987630683
504.	0.1922546849821932
505.	0.19119692007829697
506.	0.19001227914256824
507.	0.1896467157538566
508.	0.18928087238615846
509.	0.18767915645922403
510.	0.1874091758331163
511.	0.18713878115442706
512.	0.18584565075051862
513.	0.18500488502393805
514.	0.18444938003722222
515.	0.18391126061007956
516.	0.1834166896216212
517.	0.18292204919228802
518.	0.18222012074164604
519.	0.18143451355224133
520.	0.18112052000666445
521.	0.18082843352663594
522.	0.1804982988441179
523.	0.1802758049692968
524.	0.18006414916314495
525.	0.17985181949741608
526.	0.17992508068248392
527.	0.18000591242771666
528.	0.18012592564489865
529.	0.180459840115949
530.	0.18075771660253434
531.	0.18103078206547674
532.	0.18145896172694295
533.	0.18202770784047273
534.	0.18288183062693164
535.	0.18416456513484003
536.	0.18477279671819674
537.	0.18575928318130092
538.	0.18778137264980652
539.	0.18909128265619818
540.	0.18982380713594094
541.	0.19101179585225392
542.	0.1923388307978406
543.	0.19330090717987325
544.	0.193995070753262
545.	0.19436872700374672
546.	0.1947391616082099
547.	0.1948882129164182
548.	0.19500358438692242
549.	0.19523788941485246
550.	0.19536014088050316
551.	0.19543257542542863
552.	0.19546856807055313
553.	0.19534488789186766
554.	0.19517469828494197
555.	0.19488954541385187
556.	0.19373337284564962
557.	0.19371582596275103
558.	0.1928601847210415
559.	0.1907958502388182
560.	0.18959741720940262
561.	0.1889241862441008
562.	0.1882345855303158
563.	0.18738385631287435
564.	0.18650987259520352
565.0000000000001	0.1858286100884802
566.0000000000001	0.18519796634658503
567.0000000000001	0.18500217732709665
568.0000000000001	0.18512823356678598
569.0000000000001	0.18523162942552784
570.0000000000001	0.1864370186533826
571.0000000000001	0.18830079461885926
572.0000000000001	0.18816046756355317
573.0000000000001	0.19232659107885575
574.0000000000001	0.19416044852833428
575.0000000000001	0.1957244591561352
576.0000000000001	0.19963914871625105
577.	0.1994885002004907
578.0000000000001	0.20311119512545725
579.	0.20608950928685404
580.0000000000001	0.20766614423545005
581.	0.20899209753676845
582.0000000000001	0.2081390471072325
583.	0.2096196994724838
584.0000000000001	0.21102111534948007
585.	0.21225574348094464
586.0000000000001	0.21187292079455827
587.	0.21098766957800083
588.0000000000001	0.21336401199423877
589.	0.2130600197253896
590.0000000000001	0.21270335616350558
591.	0.21240320917300118
592.0000000000001	0.2121481755229656
593.	0.2112026075993754
594.0000000000001	0.21109017177741993
595.	0.21074221597633863
596.0000000000001	0.20968332488785385
597.	0.20904587519887974
598.0000000000001	0.20838871909958015
599.	0.20808309404306727
600.0000000000001	0.20777303746838333
601.	0.20659199132711917
602.0000000000001	0.20573739440029432
603.	0.20513718346778995
604.0000000000001	0.2045769201921809
605.	0.2041964147682872
606.0000000000001	0.20381569707546435
607.	0.2032393369317588
608.0000000000001	0.20254286660728488
609.	0.20207755154845303
610.	0.20172764878212546
611.	0.20131339769176745
612.	0.2007238264914728
613.	0.20033699488658088
614.	0.2000392316136995
615.	0.1997414611954851
616.	0.19946658535928075
617.	0.19919094290351572
618.	0.1988114486883381
619.	0.19827562732522616
620.	0.1977426891954863
621.	0.19753886275707078
622.	0.19733501820581073
623.	0.19703710750083753
624.	0.196652847905607
625.	0.19631151549650822
626.	0.19610116884697112
627.	0.19589060520531226
628.	0.19554865293119794
629.	0.1951096921248448
630.	0.1946707455100091
631.	0.19420450585355087
632.	0.19370783869254696
633.	0.1932494851842795
634.	0.19294877680566913
635.	0.19264816930828477
636.	0.1923565583695346
637.	0.19207840445601979
638.	0.19180035515237398
639.	0.19146978406340343
640.	0.19112447183394599
641.	0.19079667376044365
642.	0.19052721499369113
643.	0.190257870567293
644.	0.19002335121377753
645.	0.18985999391155495
646.	0.18969664532962882
647.	0.18949651617906965
648.	0.18923700357751416
649.	0.18897744930645158
650.	0.18870114240939237
651.	0.1883827306353809
652.	0.18806448873682716
653.	0.18761786770545988
654.	0.18713348398358837
655.	0.18695034597160048
656.	0.18683336023706415
657.	0.18670566167058
658.	0.18650870311014645
659.	0.1863139325099922
660.	0.186118563479772
661.	0.1858886678937978
662.	0.18565891482881564
663.	0.18541753302303507
664.	0.18515867164266492
665.	0.18489998702107543
666.	0.18465476326569905
667.	0.18443292096210578
668.	0.184211225376742
669.	0.18396859725636353
670.	0.1836991678329168
671.	0.18342993658299023
672.	0.18321189906056945
673.	0.18303829774833436
674.	0.1828647903129502
675.	0.18261617776838118
676.	0.1823151230982335
677.	0.18201429931866933
678.	0.18182039339308914
679.	0.18164437863295765
680.	0.1814684726931011
681.	0.18135561014336782
682.	0.1812488426285907
683.	0.18114206482292552
684.	0.1810155868565745
685.	0.18088459010724503
686.	0.18075357437260323
687.	0.18053851790959105
688.	0.18031319834159293
689.	0.18008806845053008
690.	0.1797766860572157
691.0000000000001	0.17944258745253092
692.	0.1791087611684262
693.0000000000001	0.1789665053037634
694.	0.17884187779602845
695.0000000000001	0.17871591204995008
696.	0.17857922345132768
697.0000000000001	0.17844261763063138
698.	0.17828167196412842
699.0000000000001	0.17801638634668215
700.	0.1777513469776252
701.0000000000001	0.17748943258628905
702.	0.17723270082316267
703.0000000000001	0.1769762130646929
704.	0.17673250778431154
705.0000000000001	0.17650097406540116
706.	0.17626966386146345
707.0000000000001	0.17606374507177006
708.	0.17587121121993932
709.0000000000001	0.17567885672588765
710.	0.17547006738706894
711.0000000000001	0.17525332194412296
712.	0.17503680191771584
713.0000000000001	0.17485038469689737
714.	0.17469947499628147
715.0000000000001	0.1745486885131178
716.	0.1743999877883158
717.0000000000001	0.17425251918524823
718.	0.17410516682868438
719.0000000000001	0.17400225665617242
720.	0.1739171550564102
721.0000000000001	0.17383194528022225
722.	0.17369777059320363
723.0000000000001	0.17355070619274304
724.	0.17340377020710593
725.0000000000001	0.17317386071628316
726.	0.17293128974069585
727.0000000000001	0.17268898051351164
728.	0.1725101002663559
729.0000000000001	0.17235894901148893
730.	0.17221313817381648
731.0000000000001	0.17208967849052312
732.	0.1719663155205304
733.0000000000001	0.1718614785595295
734.	0.17184500638729905
735.0000000000001	0.17182839474522507
736.	0.17179456549682914
737.0000000000001	0.1716764117094342
738.	0.17155835045857015
739.0000000000001	0.1714300832283177
740.	0.17127010578239188
741.0000000000001	0.17111029678895717
742.	0.1709851074101575
743.0000000000001	0.17090673861875888
744.	0.17082838900824196
745.0000000000001	0.17073459487371068
746.	0.17061726863007579
747.0000000000001	0.17050000705579313
748.	0.17038284700628745
749.0000000000001	0.17026578930378297
750.	0.1701488347677867
751.0000000000001	0.17005769430624224
752.	0.16998781115010558
753.	0.16991793892173415
754.	0.16985225027005008
755.	0.1697890709361959
756.	0.16972589103977473
757.	0.16963938199148923
758.	0.16954298552676694
759.	0.16944666118274213
760.	0.1693504100917361
761.	0.1692542334577317
762.	0.16915812840838712
763.	0.16904515457388797
764.	0.1689293816469825
765.	0.16881372310095616
766.	0.16867365371867632
767.	0.16853186837907985
768.	0.16839047507196464
769.	0.16832129391483416
770.	0.16825214028775531
771.	0.16817927203650257
772.	0.16806424623968078
773.	0.16794932574787005
774.	0.1678288148772033
775.	0.1676778993015986
776.	0.16752716670023216
777.	0.16737661750248717
778.	0.16737473658562138
779.	0.16737437303897515
780.	0.16734268817996376
781.	0.16724157540843898
782.	0.1671405636790153
783.	0.1670571984467633
784.	0.16700177488420578
785.	0.16694636166424792
786.	0.166878981765878
787.	0.16679774387996066
788.	0.16671657290494235
789.	0.16663644393091495
790.	0.166557213190851
791.	0.16647804758877624
792.	0.16639046766410923
793.	0.16629427708062716
794.	0.16619818684795706
795.	0.16609949825328718
796.	0.16599971259043586
797.	0.16590003606073642
798.	0.16575888782476297
799.	0.16560533961910884
800.	0.1654519927238603
801.	0.16527973031264956
802.	0.16509824004202853
803.	0.16491701102378176
804.	0.16488410701574896
805.	0.16485350904411175
806.	0.16483339597239555
807.	0.16485802952493261
808.	0.16488248225862456
809.	0.1648995784113974
810.	0.16482637593416125
811.	0.16475324049126772
812.	0.16466818104170475
813.	0.16451484462028396
814.	0.16436181164422922
815.0000000000001	0.16421078106537643
816.0000000000001	0.1641180416658546
817.	0.16402541072563434
818.0000000000001	0.1639120325668232
819.	0.16377757112864724
820.0000000000001	0.16364327555816544
821.	0.16352043669721636
822.0000000000001	0.16341644614583486
823.	0.16331258740771482
824.0000000000001	0.16320900045153686
825.	0.16310572319377817
826.0000000000001	0.16300257786983632
827.	0.1629137310986049
828.0000000000001	0.16285331479781842
829.	0.1627929504559126
830.0000000000001	0.1627149738096454
831.	0.16262553546966527
832.0000000000001	0.1625362068921653
833.	0.1624469883721454
834.0000000000001	0.16235788020383887
835.	0.1622688782510533
836.0000000000001	0.16215193364777064
837.	0.16202615086993993
838.0000000000001	0.16190054319695704
839.	0.16180588530936874
840.0000000000001	0.1617175315732296
841.	0.16162928993744347
842.0000000000001	0.161490917192828
843.	0.16134770067495172
844.0000000000001	0.16120468841872018
845.	0.1610980733230581
846.0000000000001	0.1609921858212825
847.	0.1608864440835832
848.0000000000001	0.1607808482502844
849.	0.16067539846139794
850.0000000000001	0.16056411806894522
851.	0.16041506319646798
852.0000000000001	0.16026622375913874
853.	0.16012845513941223
854.0000000000001	0.16003135643878244
855.	0.1599343917479656
856.0000000000001	0.1598418582343159
857.	0.15975680535128484
858.0000000000001	0.15967186590061566
859.	0.15957733921856024
860.0000000000001	0.1594414908543792
861.	0.15930584125280275
862.0000000000001	0.15918728041660446
863.	0.15907868981571446
864.0000000000001	0.15897030162701423
865.	0.15886216397307887
866.0000000000001	0.15875432079803306
867.	0.1586466337793449
868.0000000000001	0.15854873498063782
869.	0.15845762329513288
870.0000000000001	0.158366640256287
871.	0.15825926354782663
872.0000000000001	0.15814695343937982
873.	0.15803480876534107
874.0000000000001	0.15795923535704984
875.	0.1578963765405199
876.0000000000001	0.15783359687927456
877.	0.15772770953982304
878.0000000000001	0.15759013839242156
879.	0.15745311394941938
880.	0.15731995599445392
881.	0.15718699828302696
882.	0.15705424077939878
883.	0.15696630613589713
884.	0.1568798994982156
885.	0.1567938023457673
886.	0.15667119075264693
887.	0.15653975353834698
888.	0.15642816691849745
889.	0.15635084920607537
890.	0.1562735743404586
891.	0.15619557953000032
892.	0.1561144240681167
893.	0.15603338743534112
894.	0.15594250079760938
895.	0.15582543217541242
896.	0.15570863206779245
897.	0.15559727845586482
898.	0.15549451764729583
899.	0.1553919135383739
900.	0.15527619806241327
901.	0.15514276895365697
902.	0.1550095445133018
903.	0.15491738264821886
904.	0.15485464399252608
905.	0.15479199409982392
906.	0.1546795116539026
907.	0.1545306994561744
908.	0.15438211439772045
909.	0.15427522407999586
910.	0.1541905500993904
911.	0.15410600563268567
912.	0.15396204949892456
913.	0.1538133959537785
914.	0.15366497032014023
915.	0.15354090235192028
916.	0.15342291209709533
917.	0.15330510643896625
918.	0.1532735236389087
919.	0.15325375791771595
920.	0.1532340019474097
921.	0.15314906416094826
922.	0.1530438584310773
923.	0.15294008665891196
924.	0.1528744955177816
925.	0.15280900398325165
926.	0.1527420868861311
927.	0.15267246922272004
928.	0.1526029590777539
929.	0.1525260840755942
930.	0.1524160370892664
931.	0.15230616490867682
932.	0.15220389639927756
933.	0.15212286639308606
934.	0.15204193699893612
935.	0.15193260604690456
936.	0.1517673243652363
937.	0.15160229415637794
938.	0.1514502031064429
939.	0.15131865662275343
940.0000000000001	0.15118728113570842
941.0000000000001	0.15107560190472466
942.0000000000001	0.15098463457201539
943.0000000000001	0.15089381409264824
944.0000000000001	0.15080314040303944
945.0000000000001	0.15071273187769724
946.0000000000001	0.15062252476151608
947.0000000000001	0.15053246368094156
948.0000000000001	0.15044254857574346
949.0000000000001	0.15035277938595687
950.0000000000001	0.1502711326060619
951.0000000000001	0.15019280131580381
952.0000000000001	0.15011459744296451
953.0000000000001	0.15003697537986335
954.0000000000001	0.1499595292353612
955.0000000000001	0.149882209945484
956.0000000000001	0.1498205856849859
957.0000000000001	0.14976666426056642
958.0000000000001	0.149712829181575
959.0000000000001	0.14963685910609018
960.0000000000001	0.1495596140764588
961.0000000000001	0.14948228293634172
962.0000000000001	0.1493941530124147
963.0000000000001	0.14930616849034642
964.0000000000001	0.1492230878916155
965.0000000000001	0.14918540496283553
966.0000000000001	0.14914778056351727
967.0000000000001	0.14909541187239503
968.0000000000001	0.14897177890999946
969.0000000000001	0.14884834548591352
970.0000000000001	0.14870529340323654
971.0000000000001	0.14854191942516615
972.0000000000001	0.14837879646825053
973.0000000000001	0.14827788217321164
974.0000000000001	0.148307560938515
975.0000000000001	0.14833716372576922
976.0000000000001	0.14828690589882002
977.	0.14811685964515553
978.	0.1479470723360963
979.	0.14788878382507528
980.	0.14787425705925775
981.	0.14785974823941164
982.	0.14779412540153736
983.	0.1476870267638837
984.	0.1475801051298339
985.	0.1474596759335273
986.	0.1473313616600361
987.	0.14720325433502576
988.	0.147105997383079
989.	0.14702189161533677
990.	0.14693792839394745
991.	0.14683060644123047
992.	0.14671677007546657
993.	0.14660312118168187
994.	0.14657307823269405
995.	0.14659640125299528
996.	0.14661958922823973
997.	0.1465308137610519
998.	0.1464338901395799
999.	0.14633713005019053
1000.	0.14622237646118577

==> fig-Absg.dat <==
400.	1.032491776982823
401.	1.033742649443488
402.	1.0350372849335185
403.	1.0364407127185258
404.	1.0372080579200555
405.	1.0380403429751521
406.	1.0388600130957708
407.	1.0397650464414991
408.00000000000006	1.0409031542421192
409.00000000000006	1.0422983815411564
410.00000000000006	1.0444381738627062
411.00000000000006	1.048673240346134
412.00000000000006	1.0495333502891786
413.00000000000006	1.055664163800152
414.00000000000006	1.0599109114855305
415.00000000000006	1.067484156061475
416.00000000000006	1.0732012529794643
417.00000000000006	1.0821724543725892
418.00000000000006	1.0855586201915042
419.00000000000006	1.0944256635311513
420.00000000000006	1.099381928229312
421.00000000000006	1.1043149085817128
422.00000000000006	1.1097511901182653
423.00000000000006	1.112301297584956
424.00000000000006	1.114258865438571
425.00000000000006	1.1144837704104242
426.00000000000006	1.1171869715637628
427.00000000000006	1.1182067163496097
428.00000000000006	1.1192660790012752
429.00000000000006	1.122530933035487
430.00000000000006	1.1235973620986186
431.00000000000006	1.1249841800812124
432.00000000000006	1.1234439051702074
433.00000000000006	1.1205908379549059
434.00000000000006	1.1249305719099827
435.00000000000006	1.1244408490341726
436.00000000000006	1.1235409242023515
437.	1.1226940818570532
438.	1.1222655856594237
439.	1.120417836162961
440.	1.11983071191751
441.	1.1194512053089898
442.	1.118617077705413
443.	1.1170278957328297
444.	1.1160273366820574
445.	1.114902919170345
446.	1.1137292305122908
447.	1.1122767290724322
448.	1.1104397134679158
449.	1.10886242551025
450.	1.107008867581342
451.	1.105164232017525
452.	1.1041399247265986
453.	1.102941639511835
454.	1.1018464320866446
455.	1.1008832298707982
456.	1.0996796688904433
457.	1.0983136625590673
458.	1.0971175968843159
459.	1.0960716588203676
460.	1.0950967033456656
461.	1.0944913239682814
462.	1.0939336416690175
463.	1.0925372361427326
464.	1.0911465311668762
465.	1.0899788422122778
466.	1.0888997268087584
467.	1.0878823454219313
468.	1.0870271869003467
469.	1.086224205607134
470.00000000000006	1.0853188310714361
471.00000000000006	1.0843953673922437
472.00000000000006	1.0835635657792997
473.00000000000006	1.0827457911487768
474.00000000000006	1.082011748708757
475.00000000000006	1.0812863241505826
476.00000000000006	1.080497084553308
477.00000000000006	1.0797083966971874
478.00000000000006	1.0787917345158244
479.00000000000006	1.0779864975275544
480.00000000000006	1.0777234681032715
481.00000000000006	1.07746000267975
482.00000000000006	1.0768304372110522
483.00000000000006	1.0761439118146021
484.00000000000006	1.0754594254914294
485.00000000000006	1.0747770278010411
486.00000000000006	1.0736741233895892
487.00000000000006	1.0723738500133113
488.	1.0720422942528296
489.	1.0715768193944757
490.	1.070596318341731
491.	1.0696211276619225
492.	1.0686513514545726
493.	1.06786656598523
494.	1.0673828284207618
495.	1.066900430974965
496.	1.0663137247473857
497.	1.0656815323210813
498.	1.0651737296040276
499.	1.0646882903264887
500.	1.0641179460605572
501.	1.0634903219047651
502.	1.0628742267930285
503.	1.0624940025152838
504.	1.0621194640526879
505.	1.061402864850372
506.	1.0606033928517526
507.	1.0603855287959822
508.	1.0601680351153069
509.	1.0590928311600916
510.	1.0589451364588844
511.	1.0587973663922168
512.	1.0579512135013844
513.	1.0574193878764275
514.	1.0570828482033032
515.	1.0567594761052277
516.	1.056466531215159
517.	1.0561747069005152
518.	1.0557472492426967
519.	1.0552675191696246
520.	1.0550984476901115
521.	1.0550766681404022
522.	1.0550783160329205
523.	1.055138487900394
524.	1.055193512427147
525.	1.05524794355954
526.	1.055512672092677
527.	1.0557806558134155
528.	1.0561012586365037
529.	1.05656694281787
530.	1.0570410828894625
531.	1.0575345630205328
532.	1.0579973687067157
533.	1.0584034144724097
534.	1.059002177525485
535.	1.0598949978662968
536.	1.0603369127956253
537.	1.0610404509535003
538.	1.0624709467465876
539.	1.0634212246098191
540.	1.0639699457573983
541.	1.0648492426059555
542.	1.0658387889345555
543.	1.0665711690035307
544.	1.0671112748787372
545.	1.0674164023913402
546.	1.067719986435618
547.	1.0678592158028912
548.	1.067973356167228
549.	1.0680578903998201
550.	1.0678864348924468
551.	1.0676772188391246
552.	1.0674758637173032
553.	1.0671746185787971
554.	1.0668388880039523
555.	1.0664324489872201
556.	1.0654050362002812
557.	1.0652378266685936
558.	1.0646003913041313
559.	1.0630995754833925
560.	1.0622355445296048
561.	1.061748783543091
562.	1.0612534675042686
563.	1.0607258505155301
564.	1.0602097596192888
565.0000000000001	1.0598292450560087
566.0000000000001	1.059485231229775
567.0000000000001	1.0594965219516106
568.0000000000001	1.059782044517053
569.0000000000001	1.0600724259568008
570.0000000000001	1.0611471042593756
571.0000000000001	1.0626909736064396
572.0000000000001	1.0628370196127201
573.0000000000001	1.0660612353661458
574.0000000000001	1.067653095060093
575.0000000000001	1.0690640618581873
576.0000000000001	1.0723059407217959
577.	1.0724299894777645
578.0000000000001	1.0752644080493985
579.	1.0772960451556046
580.0000000000001	1.0782103275213863
581.	1.0789333220966928
582.0000000000001	1.0777798836764976
583.	1.0784796414549078
584.0000000000001	1.0791948657841919
585.	1.0792943115790332
586.0000000000001	1.0791155604509488
587.	1.078912978398632
588.0000000000001	1.0779408257652667
589.	1.077241858954265
590.0000000000001	1.076784359437468
591.	1.076394685312929
592.0000000000001	1.0757732877864878
593.	1.0748179430749378
594.0000000000001	1.0745698428445103
595.	1.074124150907859
596.0000000000001	1.0731147401399177
597.	1.0725209669526568
598.0000000000001	1.0719322243263656
599.	1.071619738957677
600.0000000000001	1.071318841227944
601.	1.0703164551822637
602.0000000000001	1.0695846714989858
603.	1.069080617361447
604.0000000000001	1.0686134121726745
605.	1.0682904738257144
606.0000000000001	1.0679684976253778
607.	1.0674942660640385
608.0000000000001	1.0669289318441952
609.	1.0665460901738384
610.	1.066254014767771
611.	1.0659257534335864
612.	1.0654643378306248
613.	1.065159960820804
614.	1.0649248862359475
615.	1.0646904400257708
616.	1.0644742330917887
617.	1.0642611394830839
618.	1.0639703452606906
619.	1.063563302515744
620.	1.0631597495012701
621.	1.063002177661935
622.	1.0628448879911125
623.	1.0626182572341787
624.	1.0623285636898046
625.	1.0620714629965977
626.	1.0619127284050391
627.	1.0617543680336963
628.	1.0615002368668855
629.	1.061176183705166
630.	1.0608533891871461
631.	1.0605121035798357
632.	1.0601503067332338
633.	1.0598175448234306
634.	1.059598761543055
635.	1.0593806309374614
636.	1.0591694781871233
637.	1.0589684175919554
638.	1.0587679254980054
639.	1.05853084663473
640.	1.058284082634026
641.	1.0580504041786212
642.	1.0578583423821781
643.	1.057666817427585
644.	1.0575006354836376
645.	1.0573844062969402
646.	1.0572683544074604
647.	1.0571273362435667
648.	1.0569454796327094
649.	1.05676418462675
650.	1.056572210789887
651.	1.056351768266482
652.	1.056132054440179
653.	1.0558251577200688
654.	1.055493631362273
655.	1.0553676299207027
656.	1.0552866587081406
657.	1.0551985204439172
658.	1.0550672577740592
659.	1.05493553328251
660.	1.054803628871768
661.	1.0546487339400776
662.	1.0544942441161638
663.	1.0543322766356058
664.	1.054158971225784
665.	1.0539861732461184
666.	1.0538227157640503
667.	1.0536751259314754
668.	1.0535279177642494
669.	1.0533671523369594
670.	1.053189045342451
671.	1.0530114852892154
672.	1.0528679578558071
673.	1.0527538389330355
674.	1.0526399537634124
675.	1.0524771486112197
676.	1.0522805093270344
677.	1.0520845336852767
678.	1.0519584193263702
679.	1.0518441089109618
680.	1.0517300438167154
681.	1.0516568878606931
682.	1.0515877395288762
683.	1.0515186490519988
684.	1.0514369269865176
685.	1.0513524373692813
686.	1.0512680972124744
687.	1.0511299007000587
688.	1.0509853883465896
689.	1.050841279745747
690.	1.050642446540697
691.0000000000001	1.050429728781703
692.	1.0502177997990643
693.0000000000001	1.050127656151271
694.	1.0500487704745427
695.0000000000001	1.0499691248657008
696.	1.049882772050211
697.0000000000001	1.0497965626042824
698.	1.0496951370589231
699.0000000000001	1.0495283145354366
700.	1.0493620302822382
701.0000000000001	1.0491981012948683
702.	1.049037812614726
703.0000000000001	1.0488780326681946
704.	1.0487265443124616
705.0000000000001	1.048582917884733
706.	1.0484397183534684
707.0000000000001	1.04831252594163
708.	1.048193809116737
709.0000000000001	1.0480754010572768
710.	1.0479470972825535
711.0000000000001	1.0478141492357618
712.	1.0476815780997837
713.0000000000001	1.0475676343729325
714.	1.0474755315972477
715.0000000000001	1.047383624643959
716.	1.047293107105786
717.0000000000001	1.047203457203752
718.	1.0471139980287199
719.0000000000001	1.0470515942723542
720.	1.0470000351346056
721.0000000000001	1.0469485697740222
722.	1.0468676008723998
723.0000000000001	1.0467789409029025
724.	1.046690471320567
725.0000000000001	1.0465521491548881
726.	1.0464064970132736
727.0000000000001	1.0462613086498411
728.	1.046154377542534
729.0000000000001	1.0460641843790701
730.	1.045977297328145
731.0000000000001	1.0459038470729034
732.	1.0458305329132556
733.0000000000001	1.045768321510121
734.	1.045758727104328
735.0000000000001	1.0457490505454563
736.	1.0457291333286687
737.0000000000001	1.0456590997967432
738.	1.0455891928019427
739.0000000000001	1.045513305861904
740.	1.0454187259140242
741.0000000000001	1.0453243769422254
742.	1.0452506023280268
743.0000000000001	1.0452045357042545
744.	1.0451585113847222
745.0000000000001	1.0451034156851857
746.	1.045034551725357
747.0000000000001	1.0449658347162005
748.	1.0448972469910787
749.0000000000001	1.0448287887888354
750.	1.0447604603453529
751.0000000000001	1.0447073171082586
752.	1.0446666318662954
753.	1.0446259772497262
754.	1.044587793373189
755.	1.0445510974446657
756.	1.0445144208453745
757.	1.0444641380950144
758.	1.0444081241924037
759.	1.0443521989226672
760.	1.0442963628066126
761.	1.044240616404805
762.	1.0441849611025578
763.	1.0441195596236084
764.	1.0440525983265818
765.	1.0439857705033186
766.	1.043904878624671
767.	1.0438231046079027
768.	1.0437417953852168
769.	1.043702242360243
770.	1.0436627282530058
771.	1.0436210962715435
772.	1.043555213157684
773.	1.043489472032227
774.	1.0434205903195157
775.	1.0433343314040082
776.	1.0432482903714713
777.	1.0431624669269866
778.	1.0431617812397804
779.	1.0431619626669373
780.	1.0431442205455221
781.	1.0430867831162467
782.	1.0430294533787692
783.	1.0429822437828982
784.	1.042951004776568
785.	1.0429197859362058
786.	1.0428817620866253
787.	1.0428358683009205
788.	1.0427900443919964
789.	1.042744844715009
790.	1.0427001863176422
791.	1.0426555950643928
792.	1.042606259460299
793.	1.0425520791475136
794.	1.0424980005331628
795.	1.0424424959148972
796.	1.0423864183110685
797.	1.0423304506155584
798.	1.0422511254977167
799.	1.042164909855358
800.	1.0420789228222547
801.	1.0419824210200868
802.	1.0418808869835396
803.	1.0417796390322318
804.	1.041761532633951
805.	1.0417447216508708
806.	1.0417337827193476
807.	1.0417478908454227
808.	1.0417619211638145
809.	1.0417719645217436
810.	1.041731449475711
811.	1.0416909969486718
812.	1.0416439046038812
813.	1.0415587256639298
814.	1.041473723346113
815.0000000000001	1.0413899190103488
816.0000000000001	1.0413386395534674
817.	1.0412874614779886
818.0000000000001	1.0412248041761119
819.	1.0411505281602222
820.0000000000001	1.041076448582983
821.	1.0410087945480486
822.0000000000001	1.040951631445559
823.	1.0408945927094797
824.0000000000001	1.0408377504458999
825.	1.0407810488573312
826.0000000000001	1.040724470922026
827.	1.040675812777903
828.0000000000001	1.040642829112814
829.	1.040609890995521
830.0000000000001	1.0405672502052936
831.	1.0405183271661425
832.0000000000001	1.0404695024501285
833.	1.0404207760537856
834.0000000000001	1.0403721479731058
835.	1.040323620748002
836.0000000000001	1.0402598630530195
837.	1.0401913440073578
838.0000000000001	1.0401229959967924
839.	1.040071589502119
840.0000000000001	1.0400236586649778
841.	1.039975825742558
842.0000000000001	1.0399007763036847
843.	1.0398231885999605
844.0000000000001	1.039745809230572
845.	1.039688238136857
846.0000000000001	1.0396311145230437
847.	1.039574122690366
848.0000000000001	1.0395172624554276
849.	1.0394605336350795
850.0000000000001	1.0394007138921475
851.	1.0393206118054243
852.0000000000001	1.0392407306164828
853.	1.039166899119714
854.0000000000001	1.0391149753548203
855.	1.0390631676048232
856.0000000000001	1.0390137774770518
857.	1.0389684313770118
858.0000000000001	1.0389231796620135
859.	1.0388728377267005
860.0000000000001	1.0388004768445616
861.	1.038728308521094
862.0000000000001	1.038665326896138
863.	1.0386076501599415
864.0000000000001	1.0385500840881863
865.	1.0384927061446543
866.0000000000001	1.0384355392198714
867.	1.0383785095089204
868.0000000000001	1.038326723602443
869.	1.038278599051552
870.0000000000001	1.038230581164517
871.	1.0381739416696782
872.0000000000001	1.0381147524859513
873.	1.0380557092457883
874.0000000000001	1.038016044953586
875.	1.0379831124105827
876.0000000000001	1.037950239540402
877.	1.037894716921697
878.0000000000001	1.0378226067166343
879.	1.0377508963250723
880.	1.0376813263151596
881.	1.0376119429395623
882.	1.0375427457343682
883.	1.0374970315189644
884.	1.0374521229613736
885.	1.0374071987379796
886.	1.0373432879800937
887.	1.0372748554173115
888.	1.0372168183932151
889.	1.0371766337814952
890.	1.0371365771199008
891.	1.0370962001636215
892.	1.0370542130080125
893.	1.03701231755253
894.	1.036965354890832
895.	1.036904827777775
896.	1.0368443990347724
897.	1.036786842917261
898.	1.03673377260938
899.	1.03668083170859
900.	1.036621194435672
901.	1.0365525169818242
902.	1.0364840263570474
903.	1.0364366685066178
904.	1.0364044262779115
905.	1.0363722477103652
906.	1.0363145837840366
907.	1.0362384106874414
908.	1.0361624547697732
909.	1.0361078527938303
910.	1.0360646198321457
911.	1.0360214856391026
912.	1.035948171241688
913.	1.0358725662112387
914.	1.0357971772988899
915.	1.0357342240598608
916.	1.0356744157505264
917.	1.0356147639920978
918.	1.0355987248586382
919.	1.035588659942978
920.	1.0355786018959399
921.	1.0355356380205794
922.	1.0354824861478806
923.	1.0354301055221142
924.	1.035396984099242
925.	1.0353639324182655
926.	1.035330183405438
927.	1.0352950975698423
928.	1.0352600877831237
929.	1.0352213019490129
930.	1.03516587681915
931.	1.0351105942782914
932.	1.035059171695426
933.	1.0350184167475809
934.	1.034977774706028
935.	1.0349230298058307
936.	1.0348404407683907
937.	1.034758099614946
938.	1.0346823120122208
939.	1.0346168292360634
940.0000000000001	1.0345515521627835
941.0000000000001	1.0344961090087426
942.0000000000001	1.0344509730282074
943.0000000000001	1.0344059467643014
944.0000000000001	1.034361029984511
945.0000000000001	1.0343161411798876
946.0000000000001	1.0342713235634342
947.0000000000001	1.0342266148134673
948.0000000000001	1.0341820147010046
949.0000000000001	1.0341375229978254
950.0000000000001	1.0340970636184292
951.0000000000001	1.0340582665607965
952.0000000000001	1.0340195599492146
953.0000000000001	1.0339811666421823
954.0000000000001	1.0339428871691088
955.0000000000001	1.0339046968641668
956.0000000000001	1.0338742259938598
957.0000000000001	1.0338475438182089
958.0000000000001	1.033820917371546
959.0000000000001	1.0337835109340061
960.0000000000001	1.0337455800439852
961.0000000000001	1.0337076338373465
962.0000000000001	1.0336644450071641
963.0000000000001	1.0336213617127101
964.0000000000001	1.0335807019909526
965.0000000000001	1.0335621780137445
966.0000000000001	1.0335436891534229
967.0000000000001	1.0335180315259993
968.0000000000001	1.0334577352272778
969.0000000000001	1.0333976034298478
970.0000000000001	1.0333280249262786
971.0000000000001	1.0332486961161684
972.0000000000001	1.0331696061261852
973.0000000000001	1.0331206734131413
974.0000000000001	1.033134845899339
975.0000000000001	1.0331489858443779
976.0000000000001	1.0331245376696707
977.	1.0330422924110207
978.	1.03296029871489
979.	1.0329320718691228
980.	1.0329249170684383
981.	1.0329177721644398
982.	1.0328860412973706
983.	1.0328343988684918
984.	1.03278289179714
985.	1.0327249324836867
986.	1.0326631754385311
987.	1.0326015896748444
988.	1.0325548177713215
989.	1.0325143675840005
990.	1.032474016748183
991.	1.0324226167390749
992.	1.0323681730616956
993.	1.0323138752091898
994.	1.03229938196714
995.	1.0323102733375882
996.	1.0323211994357464
997.	1.0322789633773761
998.	1.0322328909330516
999.	1.0321869367630216
1000.	1.032132491914267

==> fig-ImD.dat <==
400.	0.04528768973865026
401.	0.041822775649396474
402.	0.038770215531367336
403.	0.03657675463997333
404.	0.03196695084560636
405.	0.027403985494964107
406.	0.02164028620139372
407.	0.015653651120624404
408.00000000000006	0.008249265592383526
409.00000000000006	0.0009923149353926622
410.00000000000006	-0.018860320913442724
411.00000000000006	-0.035525184833745116
412.00000000000006	-0.03484013703307244
413.00000000000006	-0.04890342927755014
414.00000000000006	-0.05843861941149713
415.00000000000006	-0.0692551597329281
416.00000000000006	-0.07504107455582493
417.00000000000006	-0.07973176344339343
418.00000000000006	-0.0816330326405924
419.00000000000006	-0.0820180427215477
420.00000000000006	-0.08179204897205182
421.00000000000006	-0.08079465105505157
422.00000000000006	-0.07860909876434873
423.00000000000006	-0.07820439785153971
424.00000000000006	-0.07821804802068623
425.00000000000006	-0.07990210160683256
426.00000000000006	-0.07919370285845474
427.00000000000006	-0.08158963591204256
428.00000000000006	-0.08405832723823103
429.00000000000006	-0.08413951063880386
430.00000000000006	-0.08679973894302584
431.00000000000006	-0.08971256076432477
432.00000000000006	-0.0879650401129824
433.00000000000006	-0.08526338821771458
434.00000000000006	-0.09655004615864712
435.00000000000006	-0.09900929185936193
436.00000000000006	-0.1018793451569113
437.	-0.10465857581740613
438.	-0.10701057200797923
439.	-0.11065797797157748
440.	-0.11311655884328695
441.	-0.11539596055116905
442.	-0.1171629058866886
443.	-0.11933830631116228
444.	-0.12093523441413388
445.	-0.12247589324205903
446.	-0.1240193327482788
447.	-0.125685296609299
448.	-0.12751344095022282
449.	-0.1291134449617215
450.	-0.1307763708386027
451.	-0.13235027870460472
452.	-0.1334461409001704
453.	-0.1343761205126152
454.	-0.1351496777181879
455.	-0.13584106341521734
456.	-0.13661688452675622
457.	-0.13743277748274582
458.	-0.13823808986663844
459.	-0.13896300472486645
460.	-0.13964327975805207
461.	-0.1401855035269295
462.	-0.14070543963364296
463.	-0.1414716359184659
464.	-0.14220049037541668
465.	-0.14283940127394298
466.	-0.14343331751214303
467.	-0.14399309580937586
468.	-0.14450293011976423
469.	-0.14499010889770475
470.00000000000006	-0.1454821389261328
471.00000000000006	-0.1458678988000418
472.00000000000006	-0.14607493192662502
473.00000000000006	-0.14626713178785633
474.00000000000006	-0.1464382030850195
475.00000000000006	-0.14659809057315895
476.00000000000006	-0.14675208668329331
477.00000000000006	-0.1468865551850646
478.00000000000006	-0.14701370587062224
479.00000000000006	-0.14712199879517776
480.00000000000006	-0.14721151866389612
481.00000000000006	-0.14729947900340887
482.00000000000006	-0.14738988424401714
483.00000000000006	-0.14747305170613023
484.00000000000006	-0.14754671661647395
485.00000000000006	-0.14761090779516692
486.00000000000006	-0.14763994933698793
487.00000000000006	-0.1476253797634328
488.	-0.14767975341229528
489.	-0.14771729222800864
490.	-0.14768619957761212
491.	-0.1476353081942746
492.	-0.1475647268736545
493.	-0.1474963954850971
494.	-0.14747483185165416
495.	-0.14744827056044146
496.	-0.1473931934030643
497.	-0.14731947051319197
498.	-0.1472648155768334
499.	-0.14720782131907562
500.	-0.14712211828746022
501.	-0.14692511080407217
502.	-0.1466761939074327
503.	-0.14649271792684287
504.	-0.14630755331093342
505.	-0.14600334530548548
506.	-0.14565604065496526
507.	-0.14551094656513258
508.	-0.14536489774312716
509.	-0.14488170550386117
510.	-0.14475675079910652
511.	-0.1446313550676697
512.	-0.14420862580981064
513.	-0.14390881403413217
514.	-0.14369129072109288
515.	-0.14347683140100118
516.	-0.14327401080064722
517.	-0.14306937902280994
518.	-0.14279515209237142
519.	-0.14248896652537532
520.	-0.142338055982578
521.	-0.14202860777488047
522.	-0.14164577777535753
523.	-0.14131349548318559
524.	-0.14099974935006696
525.	-0.14068555555817383
526.	-0.1404358158518342
527.	-0.14018937101164503
528.	-0.13991987559706093
529.	-0.1397114331848757
530.	-0.13944702509125834
531.	-0.1391250446348121
532.	-0.13902222457194588
533.	-0.1391577737163498
534.	-0.1393742708291441
535.	-0.13970457026522864
536.	-0.13983498341830886
537.	-0.14006211428344698
538.	-0.14053602022280845
539.	-0.14080567024859306
540.	-0.14093077358094236
541.	-0.14114522618438843
542.	-0.14137028446858962
543.	-0.14150958754790452
544.	-0.14159204958373353
545.	-0.1416154720212281
546.	-0.14163665199373968
547.	-0.14162077677071835
548.	-0.14159933450833348
549.	-0.14176513512746658
550.	-0.1421575255466007
551.	-0.1425414100980024
552.	-0.14286864585619827
553.	-0.1431411997521251
554.	-0.1434041341732
555.	-0.14362487400930563
556.	-0.14365209899890247
557.	-0.1438604410930293
558.	-0.14370712684207432
559.	-0.1432792366804652
560.	-0.14301625461729114
561.	-0.1428688039550844
562.	-0.14271220286502787
563.	-0.14240698008162958
564.	-0.142058198169584
565.0000000000001	-0.14175711339348332
566.0000000000001	-0.14146726759755518
567.0000000000001	-0.141221920359072
568.0000000000001	-0.1409937996997467
569.0000000000001	-0.14073109457812888
570.0000000000001	-0.14072426483847886
571.0000000000001	-0.14085730624816803
572.0000000000001	-0.140490129295682
573.0000000000001	-0.1410438740810801
574.0000000000001	-0.14102555349410184
575.0000000000001	-0.14092075167931167
576.0000000000001	-0.1410326109948242
577.	-0.14066108453259044
578.0000000000001	-0.14096321160716674
579.	-0.14164629434709186
580.0000000000001	-0.14225205893221862
581.	-0.1428319176021549
582.0000000000001	-0.14350771052640388
583.	-0.1443201203790719
584.0000000000001	-0.14500927534775024
585.	-0.1464185300204125
586.0000000000001	-0.14620498490266992
587.	-0.1453935418431288
588.0000000000001	-0.14981185262102711
589.	-0.15045335245098015
590.0000000000001	-0.15067536661558992
591.	-0.1508674758696703
592.0000000000001	-0.15144483674013756
593.	-0.15164771160101229
594.0000000000001	-0.15186149624260165
595.	-0.15206622868281358
596.0000000000001	-0.15219592727568704
597.	-0.15225174980724687
598.0000000000001	-0.15227482111185112
599.	-0.15233816887596485
600.0000000000001	-0.15237959809159649
601.	-0.15233622483048678
602.0000000000001	-0.15231032506524755
603.	-0.15227703213590552
604.0000000000001	-0.15224029865531363
605.	-0.15222225041135146
606.0000000000001	-0.15220208606173383
607.	-0.15215286751742374
608.0000000000001	-0.15208154011096758
609.	-0.15203974892249084
610.	-0.15201332655546246
611.	-0.15195834577756628
612.	-0.15187155900233243
613.	-0.15181615947784124
614.	-0.15177420588930712
615.	-0.1517311318136423
616.	-0.15169083273509648
617.	-0.15164534218631687
618.	-0.15157897538591455
619.	-0.1514799534430872
620.	-0.1513789482405494
621.	-0.1513442514401593
622.	-0.15130903699801987
623.	-0.1512531745060893
624.	-0.15117735891123993
625.	-0.15110934960543662
626.	-0.15106764209917736
627.	-0.15102507185222597
628.	-0.1509517854300756
629.	-0.15085445734479658
630.	-0.15075500447294865
631.	-0.15064677636954463
632.	-0.15052859580417177
633.	-0.15041750779508312
634.	-0.1503448972386591
635.	-0.15027133065902995
636.	-0.15019916046716025
637.	-0.1501296632323938
638.	-0.15005936079919133
639.	-0.14997390120867038
640.	-0.14988320792020482
641.	-0.149796105152155
642.	-0.14972424697265857
643.	-0.14965165668342117
644.	-0.14958757541416456
645.	-0.14954343024647443
646.	-0.1494990025292306
647.	-0.14944304212405943
648.	-0.1493690840320672
649.	-0.1492942110591726
650.	-0.14921306036815501
651.	-0.14911833795410612
652.	-0.149022657859199
653.	-0.14888617624741152
654.	-0.148735975238593
655.	-0.14867982072265784
656.	-0.14864448643894637
657.	-0.1486055753653827
658.	-0.14853984246935661
659.	-0.14847705723742496
660.	-0.14841371295057273
661.	-0.14833866689073283
662.	-0.14826316445157975
663.	-0.14818328920798826
664.	-0.14809700096154288
665.	-0.14801014052621528
666.	-0.14792723069670702
667.	-0.14785176150921725
668.	-0.14777588288977772
669.	-0.1476922945031976
670.	-0.14759880851615903
671.	-0.1475047207995742
672.	-0.14742807427983182
673.	-0.14736677913846746
674.	-0.14730524056790578
675.	-0.14721649230341965
676.	-0.14710822493679654
677.	-0.14699921877623617
678.	-0.1469285948773675
679.	-0.1468642120383164
680.	-0.14679958988006148
681.	-0.1467580544335365
682.	-0.14671866723577065
683.	-0.14667917337352135
684.	-0.14663222286805488
685.	-0.1465833769962233
686.	-0.1465342946266518
687.	-0.1464533552385948
688.	-0.1463681103041901
689.	-0.14628248902218216
690.	-0.1461633017882971
691.0000000000001	-0.14603444588243158
692.	-0.14590472117354103
693.0000000000001	-0.14584916801987688
694.	-0.14580035926248627
695.0000000000001	-0.1457508890238914
696.	-0.1456970818879316
697.0000000000001	-0.1456431588299898
698.	-0.145579406127189
699.0000000000001	-0.14547378190201676
700.	-0.14536765251633826
701.0000000000001	-0.1452621624459169
702.	-0.14515815239128915
703.0000000000001	-0.14505368240622213
704.	-0.14495390375403902
705.0000000000001	-0.14485864497309336
706.	-0.14476302766956306
707.0000000000001	-0.14467747686854235
708.	-0.14459716360500374
709.0000000000001	-0.14451661633645302
710.	-0.14442884162391315
711.0000000000001	-0.1443373407293161
712.	-0.14424555924677562
713.0000000000001	-0.14416623212202667
714.	-0.144101802104008
715.0000000000001	-0.14403723764039797
716.	-0.1439733832993169
717.0000000000001	-0.14390987679055064
718.	-0.1438462367983955
719.0000000000001	-0.14380167895901982
720.	-0.1437647627377041
721.0000000000001	-0.14372760546680347
722.	-0.14366898455169788
723.0000000000001	-0.14360458844690616
724.	-0.14354007442002772
725.0000000000001	-0.14343891554731053
726.	-0.14333173777789132
727.0000000000001	-0.14322420416339576
728.	-0.1431444568698419
729.0000000000001	-0.14307683672000185
730.	-0.14301142561273772
731.0000000000001	-0.14295587415173766
732.	-0.14290024584774447
733.0000000000001	-0.14285284275141508
734.	-0.14284519374813517
735.0000000000001	-0.1428374804243168
736.	-0.14282200320223126
737.0000000000001	-0.1427684443017724
738.	-0.14271481770504296
739.0000000000001	-0.1426564508845817
740.	-0.14258352934387372
741.0000000000001	-0.1425104840183009
742.	-0.142453074796884
743.0000000000001	-0.14241699142921482
744.	-0.14238086951380477
745.0000000000001	-0.14233760833728734
746.	-0.14228340635218692
747.0000000000001	-0.14222908506020776
748.	-0.14217470465122262
749.0000000000001	-0.14212026592985155
750.	-0.14206576970115373
751.0000000000001	-0.14202316804147844
752.	-0.1419904218050753
753.	-0.14195764374397396
754.	-0.14192677887193872
755.	-0.1418970523892812
756.	-0.14186729569082515
757.	-0.1418266062940396
758.	-0.1417812301124921
759.	-0.1417358170638877
760.	-0.1416903679196936
761.	-0.1416448834878557
762.	-0.14159935919292374
763.	-0.1415457942188711
764.	-0.1414908078990049
765.	-0.1414357741967167
766.	-0.1413690425985001
767.	-0.14130133278628748
768.	-0.14123350949299207
769.	-0.1412000610822392
770.	-0.14116659094535428
771.	-0.14113130706439944
772.	-0.14107576497011157
773.	-0.14102015772992846
774.	-0.1409617535534901
775.	-0.14088856891036394
776.	-0.1408153029450245
777.	-0.14074195678823886
778.	-0.14074062567963042
779.	-0.14074003180223713
780.	-0.14072424563178276
781.	-0.14067473244957326
782.	-0.14062519338907437
783.	-0.1405841803800207
784.	-0.14055674819548397
785.	-0.1405292994698587
786.	-0.14049598211415656
787.	-0.14045585284114506
788.	-0.14041570860405422
789.	-0.14037602780946615
790.	-0.1403367417595657
791.	-0.14029744250132797
792.	-0.140253956185977
793.	-0.14020616970932204
794.	-0.14015836568305107
795.	-0.1401092102654353
796.	-0.14005944091150874
797.	-0.14000965361262704
798.	-0.13993919190364182
799.	-0.1398624095675538
800.	-0.13978555598548548
801.	-0.13969906634310159
802.	-0.13960773103865193
803.	-0.13951631042495108
804.	-0.13949941306793207
805.	-0.1394836700869615
806.	-0.13947320301955488
807.	-0.1394852723652687
808.	-0.13949722455547467
809.	-0.1395053329980402
810.	-0.13946798254451379
811.	-0.1394306285913427
812.	-0.13938721761401526
813.	-0.13930922433339982
814.	-0.13923132823714032
815.0000000000001	-0.13915431339977524
816.0000000000001	-0.1391068101527408
817.	-0.13905930126812407
818.0000000000001	-0.1390011447225831
819.	-0.13893210484501917
820.0000000000001	-0.13886300293745357
821.	-0.13879965263662003
822.0000000000001	-0.13874588321041578
823.	-0.1386921055015884
824.0000000000001	-0.13863839714366274
825.	-0.13858485800635142
826.0000000000001	-0.1385313118891283
827.	-0.13848509112142432
828.0000000000001	-0.13845354292652715
829.	-0.13842199655224013
830.0000000000001	-0.13838133130814606
831.	-0.13833468850249672
832.0000000000001	-0.13828804668780395
833.	-0.1382414062828376
834.0000000000001	-0.13819476770595537
835.	-0.13814812390197231
836.0000000000001	-0.13808680621394492
837.	-0.1380207637080128
838.0000000000001	-0.1379547022931419
839.	-0.13790479291672264
840.0000000000001	-0.13785813709964578
841.	-0.13781148619435143
842.0000000000001	-0.137738343847513
843.	-0.13766250802867036
844.0000000000001	-0.13758663766016913
845.	-0.1375299308634797
846.0000000000001	-0.13747353189348646
847.	-0.137417133059914
848.0000000000001	-0.13736073485236275
849.	-0.137304337759308
850.0000000000001	-0.13724475079244333
851.	-0.13716487312691159
852.0000000000001	-0.1370849579554758
853.	-0.13701083607368522
854.0000000000001	-0.1369584571252931
855.	-0.13690608607174648
856.0000000000001	-0.1368560394126499
857.	-0.13680997107307055
858.0000000000001	-0.13676391500430965
859.	-0.13671262569687895
860.0000000000001	-0.1366388966802435
861.	-0.1365651499760618
862.0000000000001	-0.13650056637672567
863.	-0.13644138035080194
864.0000000000001	-0.13638227770919018
865.	-0.13632323203612243
866.0000000000001	-0.1362642679952052
867.	-0.13620531065026598
868.0000000000001	-0.13615163099103278
869.	-0.13610158336010095
870.0000000000001	-0.13605155053685086
871.	-0.1359924504162571
872.0000000000001	-0.13593055696104578
873.	-0.13586867001019332
874.0000000000001	-0.1358268248834025
875.	-0.13579195204883976
876.0000000000001	-0.13575709694693436
877.	-0.1356983691766413
878.0000000000001	-0.135622009194606
879.	-0.1355458010533432
880.	-0.13547158986244792
881.	-0.13539737266942903
882.	-0.13532315016474689
883.	-0.13527384770092934
884.	-0.13522537577693788
885.	-0.1351772398391868
886.	-0.13510859717357493
887.	-0.13503490157829134
888.	-0.1349722485352736
889.	-0.13492879313093092
890.	-0.13488524426830167
891.	-0.13484122483456312
892.	-0.13479538281132444
893.	-0.13474956476941022
894.	-0.1346981369960173
895.	-0.13463190587394736
896.	-0.13456583984201412
897.	-0.13450277469041752
898.	-0.13444451001349048
899.	-0.13438626502144066
900.	-0.1343204837414184
901.	-0.13424451132610987
902.	-0.13416853941060036
903.	-0.13411594072913907
904.	-0.13408012844872155
905.	-0.13404434116566133
906.	-0.13397995993021247
907.	-0.13389463240685825
908.	-0.1338092918434248
909.	-0.13374783264611803
910.	-0.13369911114155184
911.	-0.13365041786967724
912.	-0.1335673447556699
913.	-0.13348141809155614
914.	-0.13339548137470475
915.	-0.13332355160325107
916.	-0.13325505754755815
917.	-0.13318658167916114
918.	-0.13316826520055136
919.	-0.13315682750849536
920.	-0.1331453928135951
921.	-0.13309594889219928
922.	-0.1330346243013516
923.	-0.13297406860522978
924.	-0.13293579507731101
925.	-0.13289755225890412
926.	-0.13285844673229366
927.	-0.13281772913995177
928.	-0.13277704364047194
929.	-0.13273210130747687
930.	-0.1326676513265527
931.	-0.1326032268776646
932.	-0.13254320638467956
933.	-0.13249564717558907
934.	-0.13244807357045013
935.	-0.13238362843201765
936.	-0.13228599217873696
937.	-0.13218833310688466
938.	-0.1320981897103574
939.	-0.13202012162127774
940.0000000000001	-0.1319420050404856
941.0000000000001	-0.13187552802151695
942.0000000000001	-0.13182133807171167
943.0000000000001	-0.1317671841223612
944.0000000000001	-0.13171306643861855
945.0000000000001	-0.13165919078076366
946.0000000000001	-0.1316054470045855
947.0000000000001	-0.13155173942339976
948.0000000000001	-0.13149806830139335
949.0000000000001	-0.13144443390179847
950.0000000000001	-0.13139563233064708
951.0000000000001	-0.13134878165033434
952.0000000000001	-0.1313019689888635
953.0000000000001	-0.13125546848361586
954.0000000000001	-0.13120903593419864
955.0000000000001	-0.13116264241059752
956.0000000000001	-0.13112568934916027
957.0000000000001	-0.13109336839254673
958.0000000000001	-0.1310610810445562
959.0000000000001	-0.1310153481935618
960.0000000000001	-0.13096873763078268
961.0000000000001	-0.1309220378289305
962.0000000000001	-0.13086874890912192
963.0000000000001	-0.13081550031378208
964.0000000000001	-0.1307651847054649
965.0000000000001	-0.13074243671482322
966.0000000000001	-0.13071971524546322
967.0000000000001	-0.1306880120412817
968.0000000000001	-0.130612882168618
969.0000000000001	-0.1305377805350871
970.0000000000001	-0.13045060059554206
971.0000000000001	-0.13035086110691685
972.0000000000001	-0.13025111339846415
973.0000000000001	-0.13018938452328388
974.0000000000001	-0.13020774796136758
975.0000000000001	-0.13022605925760083
976.0000000000001	-0.13019538936418554
977.	-0.13009113337551498
978.	-0.129986862093604
979.	-0.1299511266865389
980.	-0.12994233302273306
981.	-0.12993354879706073
982.	-0.12989326031137366
983.	-0.1298273552650325
984.	-0.12976149032228435
985.	-0.12968722710647473
986.	-0.12960807399711533
987.	-0.12952894997383843
988.	-0.12946887552824163
989.	-0.1294169125475413
990.	-0.12936499527802695
991.	-0.12929844944468633
992.	-0.12922776902106844
993.	-0.1291571280369682
994.	-0.12913858083981797
995.	-0.1291533166627911
996.	-0.12916787466164256
997.	-0.12911251321291325
998.	-0.12905201613017456
999.	-0.12899156580414986
1000.	-0.1289198002613052

==> fig-Img.dat <==
400.	0.02466819733666348
401.	0.022854515031577934
402.	0.02125732460239804
403.	0.020127498096617957
404.	0.017625420288031324
405.	0.015141860743459468
406.	0.011982311716135787
407.	0.008687645793807349
408.00000000000006	0.004591686656870361
409.00000000000006	0.0005543278118115089
410.00000000000006	-0.010594215301190037
411.00000000000006	-0.020174641661867942
412.00000000000006	-0.01982920614759992
413.00000000000006	-0.028275217850738055
414.00000000000006	-0.03415810237668365
415.00000000000006	-0.04126921626261082
416.00000000000006	-0.045369333949188025
417.00000000000006	-0.049305098460623024
418.00000000000006	-0.050910649950230806
419.00000000000006	-0.05229084706773346
420.00000000000006	-0.05278961900254442
421.00000000000006	-0.052782777537686676
422.00000000000006	-0.05204317902058825
423.00000000000006	-0.052099049968053875
424.00000000000006	-0.05235794196445231
425.00000000000006	-0.05351583825549078
426.00000000000006	-0.053391632459208194
427.00000000000006	-0.05514559675129877
428.00000000000006	-0.056962885547000075
429.00000000000006	-0.05747208745044946
430.00000000000006	-0.05944521310565393
431.00000000000006	-0.06164984939894697
432.00000000000006	-0.06022196818663361
433.00000000000006	-0.057966981172667895
434.00000000000006	-0.06634760560608677
435.00000000000006	-0.06795981749570673
436.00000000000006	-0.06978100635487579
437.	-0.071541139665801
438.	-0.07307610063496452
439.	-0.0752336224537577
440.	-0.07679916450461854
441.	-0.07827805404262117
442.	-0.0793182865797924
443.	-0.08048234784071283
444.	-0.0813632213445646
445.	-0.08217653066831981
446.	-0.08297653127622871
447.	-0.08379591359625155
448.	-0.08463645889321268
449.	-0.08537057486871197
450.	-0.08608055776624239
451.	-0.08672527434058813
452.	-0.0872252627846813
453.	-0.08757599823318697
454.	-0.08784408349756889
455.	-0.08808518509916569
456.	-0.08832682103277435
457.	-0.08855634254532285
458.	-0.08881357536261009
459.	-0.08904975734780617
460.	-0.08927104637398751
461.	-0.08948430917598084
462.	-0.08969304606207705
463.	-0.08987082234645749
464.	-0.09002353844960181
465.	-0.09016694025709725
466.	-0.09030004496066424
467.	-0.09042401036914227
468.	-0.090551861718707
469.	-0.09067623764255983
470.00000000000006	-0.09077945840846618
471.00000000000006	-0.09081112336010672
472.00000000000006	-0.09075144309291006
473.00000000000006	-0.09068545802596512
474.00000000000006	-0.09062513873645217
475.00000000000006	-0.09055966731850329
476.00000000000006	-0.09047592005235544
477.00000000000006	-0.09038011299362259
478.00000000000006	-0.09025071144020641
479.00000000000006	-0.09013492640126498
480.00000000000006	-0.09013036401071356
481.00000000000006	-0.09012470036001013
482.00000000000006	-0.09003757418383795
483.00000000000006	-0.08993311197490411
484.00000000000006	-0.08982331842598429
485.00000000000006	-0.08970825155364177
486.00000000000006	-0.0894769610979559
487.00000000000006	-0.08917519609889846
488.	-0.08913354084088404
489.	-0.08905157583569694
490.	-0.08881256151024502
491.	-0.08856329628542126
492.	-0.088303949270022
493.	-0.08808778126273975
494.	-0.08796703964212098
495.	-0.08784373357729314
496.	-0.08768035144195906
497.	-0.0874959994294674
498.	-0.08735085170787314
499.	-0.08720944917649964
500.	-0.0870324194493482
501.	-0.08677708421068837
502.	-0.08649410783276168
503.	-0.08630213120295903
504.	-0.08611067089512237
505.	-0.08577459359869954
506.	-0.08539600909620043
507.	-0.0852633782560227
508.	-0.08513038106183436
509.	-0.0846144663246921
510.	-0.08450945318598929
511.	-0.0844042299682926
512.	-0.08397541472631886
513.	-0.0836866880070651
514.	-0.0834880842639652
515.	-0.08329432801867692
516.	-0.08311404867168737
517.	-0.08293316504915522
518.	-0.08268340833703958
519.	-0.08240452472259013
520.	-0.08228143484189415
521.	-0.08209747486591286
522.	-0.08187590777854076
523.	-0.08169586435816578
524.	-0.08152544152933394
525.	-0.08135458886820301
526.	-0.08126473129578515
527.	-0.08117729317121347
528.	-0.08108719072540838
529.	-0.08106240215632897
530.	-0.08100655390447176
531.	-0.08092083264619448
532.	-0.08095637799452088
533.	-0.08111947474050357
534.	-0.08137011922620346
535.	-0.08174921611134173
536.	-0.08191786450793502
537.	-0.08219834660089698
538.	-0.08277784157166285
539.	-0.08313761245173468
540.	-0.08332771785080423
541.	-0.08364133079452452
542.	-0.083985597119788
543.	-0.08422479248066173
544.	-0.08438940386765655
545.	-0.08446865116461805
546.	-0.08454628259910146
547.	-0.08456657898128106
548.	-0.08457816961535164
549.	-0.08469561620338006
550.	-0.08489389181849355
551.	-0.08507875305045566
552.	-0.08523119262147004
553.	-0.08532915755746784
554.	-0.0854137003251938
555.	-0.0854575196331051
556.	-0.08525141981158119
557.	-0.08533923413292188
558.	-0.08511025306133635
559.	-0.08453331441025563
560.	-0.08419261350078916
561.	-0.08400151866760258
562.	-0.08380351761304689
563.	-0.08351156101697199
564.	-0.08319705543934958
565.0000000000001	-0.0829398085346052
566.0000000000001	-0.08269724097552733
567.0000000000001	-0.08255578523688173
568.0000000000001	-0.0824820187691578
569.0000000000001	-0.08238880447295538
570.0000000000001	-0.08261045919784954
571.0000000000001	-0.0830140331063004
572.0000000000001	-0.08282775371297572
573.0000000000001	-0.08383838063259201
574.0000000000001	-0.08416617833314205
575.0000000000001	-0.08440425052697335
576.0000000000001	-0.08516598358766031
577.	-0.08496754622289969
578.0000000000001	-0.08576093370424426
579.	-0.0866192810699774
580.0000000000001	-0.08719092224536427
581.	-0.08770653043035193
582.0000000000001	-0.08786790757206225
583.	-0.08852238582967813
584.0000000000001	-0.08910632646564133
585.	-0.08999760631147441
586.0000000000001	-0.08982560278788711
587.	-0.08928002203068254
588.0000000000001	-0.09177797210535238
589.	-0.09201053789122027
590.0000000000001	-0.09204083379561274
591.	-0.09206830176779374
592.0000000000001	-0.09227746248507213
593.	-0.09217949988291262
594.0000000000001	-0.09225222796870597
595.	-0.0922733461345907
596.0000000000001	-0.09211758895774731
597.	-0.09201355930162791
598.0000000000001	-0.0918909070775414
599.	-0.0918567688385147
600.0000000000001	-0.09181204504295837
601.	-0.09155365726424702
602.0000000000001	-0.09136883759519177
603.	-0.09123240452155507
604.0000000000001	-0.09110255665739209
605.	-0.09101729218602522
606.0000000000001	-0.09093104108098593
607.	-0.09079242985181962
608.0000000000001	-0.09061983801189004
609.	-0.09050699275045082
610.	-0.09042423369852903
611.	-0.09031621201140672
612.	-0.0901588789533468
613.	-0.09005630806088726
614.	-0.08997764703008747
615.	-0.08989851569856439
616.	-0.08982524527583785
617.	-0.08974964698069099
618.	-0.08964401539592233
619.	-0.08949268206710755
620.	-0.08934115602583952
621.	-0.08928484909759181
622.	-0.08922832649432616
623.	-0.08914390321077631
624.	-0.08903346914133055
625.	-0.08893511658300413
626.	-0.08887459941744974
627.	-0.08881368796150896
628.	-0.08871307200810341
629.	-0.0885826074729657
630.	-0.08845131317250697
631.	-0.08831083843893818
632.	-0.08816006807682181
633.	-0.0880201535029742
634.	-0.08792849848823903
635.	-0.08783649600122165
636.	-0.08774693993762912
637.	-0.08766126864551321
638.	-0.08757531108944641
639.	-0.08747238085956814
640.	-0.08736431536793177
641.	-0.08726135259735905
642.	-0.08717663248782781
643.	-0.08709166043300899
644.	-0.0870173379881996
645.	-0.08696577483918749
646.	-0.08691410701405061
647.	-0.08685020052527757
648.	-0.08676678946126609
649.	-0.08668302332725414
650.	-0.08659329455295717
651.	-0.08648944057189577
652.	-0.08638527238004086
653.	-0.08623825998893757
654.	-0.08607802622750726
655.	-0.08601771815931243
656.	-0.08597941360320348
657.	-0.08593747065451984
658.	-0.0858705170310579
659.	-0.08580520342621717
660.	-0.08573955798137262
661.	-0.08566212846607624
662.	-0.0855845675823279
663.	-0.08550288434941195
664.	-0.08541506209048816
665.	-0.08532707622796681
666.	-0.08524346805758994
667.	-0.08516766872287614
668.	-0.08509175783605866
669.	-0.08500848701697422
670.	-0.08491578410221623
671.	-0.08482291499248562
672.	-0.08474754977599791
673.	-0.08468745222789799
674.	-0.08462729101348122
675.	-0.08454088562041275
676.	-0.08443597551584003
677.	-0.08433086219899988
678.	-0.08426298724867047
679.	-0.08420128118489596
680.	-0.08413951743784254
681.	-0.08409986765569016
682.	-0.08406232712401779
683.	-0.0840247477300739
684.	-0.08398017505991041
685.	-0.08393393226684111
686.	-0.08388760087409868
687.	-0.08381142107141654
688.	-0.08373145522996273
689.	-0.08365140487163947
690.	-0.08354042627822622
691.0000000000001	-0.08342102185000867
692.	-0.08330138742461542
693.0000000000001	-0.08325031645701275
694.	-0.08320552766486382
695.0000000000001	-0.08316021197023349
696.	-0.0831109983237503
697.0000000000001	-0.08306176559919193
698.	-0.08300368605135405
699.0000000000001	-0.08290777104634284
700.	-0.08281174483875231
701.0000000000001	-0.08271664699528458
702.	-0.08262322809301992
703.0000000000001	-0.08252971385231811
704.	-0.08244069073338878
705.0000000000001	-0.08235596176468124
706.	-0.08227116710284783
707.0000000000001	-0.08219553724447158
708.	-0.08212471784127728
709.0000000000001	-0.08205386390566753
710.	-0.08197684412620188
711.0000000000001	-0.08189676581693617
712.	-0.08181664989454061
713.0000000000001	-0.08174757385547227
714.	-0.08169158621169836
715.0000000000001	-0.08163558402637727
716.	-0.08158029762016927
717.0000000000001	-0.08152541093861476
718.	-0.08147050828012169
719.0000000000001	-0.08143212823522455
720.	-0.08140036749061208
721.0000000000001	-0.08136849615637881
722.	-0.08131827517314867
723.0000000000001	-0.08126318530966248
724.	-0.0812080881570837
725.0000000000001	-0.0811218183137648
726.	-0.0810306561146309
727.0000000000001	-0.08093944294583989
728.	-0.08087198809969089
729.0000000000001	-0.08081491339891661
730.	-0.08075979804204136
731.0000000000001	-0.08071307646261938
732.	-0.08066635371196608
733.0000000000001	-0.08062660497507368
734.	-0.08062028422326145
735.0000000000001	-0.08061391026848352
736.	-0.0806010174278222
737.0000000000001	-0.08055617966975748
738.	-0.08051134274865812
739.0000000000001	-0.08046259850161785
740.	-0.08040176821504823
741.0000000000001	-0.08034093942315851
742.	-0.08029322642736846
743.0000000000001	-0.08026330746839205
744.	-0.08023338116180445
745.0000000000001	-0.08019755277267093
746.	-0.08015270902366634
747.0000000000001	-0.08010784098740792
748.	-0.08006297899439258
749.0000000000001	-0.08001812352318628
750.	-0.07997327505153068
751.0000000000001	-0.07993828017733445
752.	-0.079911419977727
753.	-0.07988455266370086
754.	-0.07985927781957686
755.	-0.07983495536057467
756.	-0.07981062354446335
757.	-0.0797773312069775
758.	-0.0797402247829896
759.	-0.07970312442525458
760.	-0.07966603066042743
761.	-0.07962894404343795
762.	-0.07959186226386755
763.	-0.07954825917219593
764.	-0.07950354743582806
765.	-0.07945884884314192
766.	-0.07940469472307676
767.	-0.0793498275907117
768.	-0.07929501037102105
769.	-0.07926809470045265
770.	-0.07924117922234797
771.	-0.07921281480928026
772.	-0.07916810394176477
773.	-0.0791233977586146
774.	-0.07907649009691071
775.	-0.07901774174739784
776.	-0.0789590133463467
777.	-0.07890030540513426
778.	-0.07889941762827558
779.	-0.07889912074995803
780.	-0.07888663645653521
781.	-0.07884712163430113
782.	-0.0788076237344783
783.	-0.07877498242814862
784.	-0.0787532220751853
785.	-0.07873145940248594
786.	-0.07870502119091444
787.	-0.07867316374353533
788.	-0.07864131825434068
789.	-0.07860986578521012
790.	-0.07857875071313396
791.	-0.07854764771934565
792.	-0.0785132390889271
793.	-0.07847544309519366
794.	-0.07843766651708406
795.	-0.07839885184097478
796.	-0.07835958600925641
797.	-0.07832034167277524
798.	-0.0782647933108443
799.	-0.07820432884156708
800.	-0.07814389269244781
801.	-0.07807595905357835
802.	-0.07800432503041721
803.	-0.07793273174745229
804.	-0.0779196247011396
805.	-0.07790742576211368
806.	-0.07789936344491122
807.	-0.07790896072124004
808.	-0.07791847730203011
809.	-0.07792503941296573
810.	-0.07789597071624821
811.	-0.0778669176659068
812.	-0.07783314375739037
813.	-0.0777723669193938
814.	-0.07771170201846474
815.0000000000001	-0.07765179248981013
816.0000000000001	-0.07761493313753304
817.	-0.07757809903973067
818.0000000000001	-0.07753301884285468
819.	-0.07747953949798742
820.0000000000001	-0.0774260817906186
821.	-0.07737714039000398
822.0000000000001	-0.077335663652996
823.	-0.0772942173084915
824.0000000000001	-0.07725285908667406
825.	-0.07721163355834448
826.0000000000001	-0.07717043883907909
827.	-0.0771349236227223
828.0000000000001	-0.07711073229943455
829.	-0.07708655450509
830.0000000000001	-0.07705535672690488
831.	-0.07701957725644426
832.0000000000001	-0.07698382544310124
833.	-0.07694810149354986
834.0000000000001	-0.07691240561402679
835.	-0.07687673434696857
836.0000000000001	-0.07682985958858818
837.	-0.0767794173999945
838.0000000000001	-0.07672901351699496
839.	-0.07669098895869525
840.0000000000001	-0.07665547551593138
841.	-0.07661999157203075
842.0000000000001	-0.07656436163173502
843.	-0.07650674679016863
844.0000000000001	-0.0764491732443478
845.	-0.07640620649033508
846.0000000000001	-0.07636351027048666
847.	-0.07632085072057587
848.0000000000001	-0.07627822803500556
849.	-0.07623564240754538
850.0000000000001	-0.07619068269690188
851.	-0.07613044878202523
852.0000000000001	-0.07607025844809778
853.	-0.07601450109842058
854.0000000000001	-0.07597515957576029
855.	-0.0759358541375541
856.0000000000001	-0.07589832471325031
857.	-0.07586380887590664
858.0000000000001	-0.07582932520854119
859.	-0.07579094138388622
860.0000000000001	-0.07573578015924935
861.	-0.07568066424995012
862.0000000000001	-0.07563245383194932
863.	-0.07558829231023506
864.0000000000001	-0.07554420986365296
865.	-0.07550020691143688
866.0000000000001	-0.07545630154085253
867.	-0.07541243766030786
868.0000000000001	-0.07537253693140172
869.	-0.07533537480115399
870.0000000000001	-0.07529824952107689
871.	-0.07525442189896477
872.0000000000001	-0.07520855926047715
873.	-0.07516274054682531
874.0000000000001	-0.07513181697054272
875.	-0.07510607393452423
876.0000000000001	-0.07508035606094926
877.	-0.07503700593376882
878.0000000000001	-0.07498067233354538
879.	-0.07492451833142542
880.	-0.07486990349209294
881.	-0.07481533823391195
882.	-0.07476082277452262
883.	-0.0747246683903275
884.	-0.07468913704749763
885.	-0.07465379571128866
886.	-0.07460343984668771
887.	-0.07454942829635673
888.	-0.074503550006918
889.	-0.07447174962722271
890.	-0.07443992787714765
891.	-0.0744077897043624
892.	-0.07437433884622868
893.	-0.07434092513273294
894.	-0.0743034397819815
895.	-0.07425516692366685
896.	-0.0742070171745502
897.	-0.07416109108929542
898.	-0.07411869138125098
899.	-0.07407633736971025
900.	-0.07402854462937941
901.	-0.07397340153236359
902.	-0.07391831131986021
903.	-0.07388019149108738
904.	-0.07385424219399218
905.	-0.07382832260006594
906.	-0.07378174573747687
907.	-0.07372008170548883
908.	-0.07365847285444554
909.	-0.07361413612875295
910.	-0.07357900606530288
911.	-0.0735439171770319
912.	-0.07348412172470947
913.	-0.07342233623189587
914.	-0.0733606071578663
915.	-0.07330898348861487
916.	-0.0732598653260067
917.	-0.07321080003999493
918.	-0.0731976621123984
919.	-0.07318944926982263
920.	-0.07318123975145008
921.	-0.07314584592275114
922.	-0.07310198262948564
923.	-0.07305869940284564
924.	-0.07303134515469918
925.	-0.07300402508123471
926.	-0.07297610202289506
927.	-0.0729470426659532
928.	-0.07291801993115882
929.	-0.07288594451320539
930.	-0.0728399932435883
931.	-0.0727940943721435
932.	-0.07275135859035542
933.	-0.07271750086544933
934.	-0.07268366271204212
935.	-0.07263789255790326
936.	-0.07256863702084367
937.	-0.07249944129426335
938.	-0.07243563424167541
939.	-0.0723804208163989
940.0000000000001	-0.07232523565172962
941.0000000000001	-0.0722783061581958
942.0000000000001	-0.07224007056387349
943.0000000000001	-0.07220188308898157
944.0000000000001	-0.07216374379687723
945.0000000000001	-0.07212575035063068
946.0000000000001	-0.0720878503184844
947.0000000000001	-0.0720499981818587
948.0000000000001	-0.07201219400479347
949.0000000000001	-0.07197443785101997
950.0000000000001	-0.07194009472616564
951.0000000000001	-0.07190713878900445
952.0000000000001	-0.07187422636649027
953.0000000000001	-0.07184154940529752
954.0000000000001	-0.07180893661873561
955.0000000000001	-0.0717763675012888
956.0000000000001	-0.07175042012965932
957.0000000000001	-0.07172772246349102
958.0000000000001	-0.07170505634329427
959.0000000000001	-0.07167301336252896
960.0000000000001	-0.07164039699849811
961.0000000000001	-0.07160773446562618
962.0000000000001	-0.07157049097897374
963.0000000000001	-0.07153329649359046
964.0000000000001	-0.07149816677175164
965.0000000000001	-0.07148226025453741
966.0000000000001	-0.07146637612478662
967.0000000000001	-0.0714442412271891
968.0000000000001	-0.07139189053168216
969.0000000000001	-0.07133960012265349
970.0000000000001	-0.07127895945607554
971.0000000000001	-0.07120965673279138
972.0000000000001	-0.07114041865217664
973.0000000000001	-0.07109758537221206
974.0000000000001	-0.07111025560968615
975.0000000000001	-0.07112289211060041
976.0000000000001	-0.07110158608796335
977.	-0.07102933739575344
978.	-0.0709571537815737
979.	-0.07093239822418895
980.	-0.07092626842605598
981.	-0.07092014581430156
982.	-0.07089225876426963
983.	-0.07084669762424034
984.	-0.07080119405240853
985.	-0.07074992245768698
986.	-0.07069529320075019
987.	-0.07064072669028093
988.	-0.07059930518950341
989.	-0.0705634848708504
990.	-0.07052771436219389
991.	-0.07048193327460522
992.	-0.0704333469731313
993.	-0.07038482099753823
994.	-0.07037203882775074
995.	-0.0703820800744873
996.	-0.07039203106854651
997.	-0.07035406632014524
998.	-0.07031260308031984
999.	-0.07027119573384506
1000.	-0.07022206928802066

==> fig-ReD.dat <==
400.	0.06318104806752738
401.	0.06534198546021382
402.	0.06759963909573129
403.	0.07008279521871802
404.	0.07133544342257916
405.	0.07272271686036264
406.	0.07407830940119565
407.	0.07561093980364815
408.00000000000006	0.07757913995509365
409.00000000000006	0.08005105303197904
410.00000000000006	0.08403189187214553
411.00000000000006	0.09194637841463026
412.00000000000006	0.093438242980609
413.00000000000006	0.10467925289413213
414.00000000000006	0.1124730271031711
415.00000000000006	0.12598664629664147
416.00000000000006	0.1359397221521103
417.00000000000006	0.15101763707819793
418.00000000000006	0.15664300239326226
419.00000000000006	0.17079770025130506
420.00000000000006	0.17854022080790805
421.00000000000006	0.18608929527750753
422.00000000000006	0.1942140242993233
423.00000000000006	0.19803786693335038
424.00000000000006	0.2009831398961683
425.00000000000006	0.2014583003271012
426.00000000000006	0.20544086173782322
427.00000000000006	0.20715909747742386
428.00000000000006	0.2089455224649342
429.00000000000006	0.21377626590706802
430.00000000000006	0.21558300934583885
431.00000000000006	0.2178872567687786
432.00000000000006	0.2154648354287045
433.00000000000006	0.21101414451542247
434.00000000000006	0.21848124083745632
435.00000000000006	0.21801705278023423
436.00000000000006	0.21699888464481712
437.	0.216053903687827
438.	0.2156835900080177
439.	0.21336533648047287
440.	0.21278176919893402
441.	0.2124902105079947
442.	0.21146236125180293
443.	0.20935541915029732
444.	0.2080546002722849
445.	0.20655839380581942
446.	0.2049852162264887
447.	0.20300187875755088
448.	0.20044824463540228
449.	0.19825130977573935
450.	0.19563049015195097
451.	0.19300001011552795
452.	0.19156455290189356
453.	0.18983289565868722
454.	0.18823526102512855
455.	0.18682813347555097
456.	0.1850529541304737
457.	0.18302270313772137
458.	0.1812519519089607
459.	0.17970200500446648
460.	0.1782542317991382
461.	0.17737034435214039
462.	0.17655784305606245
463.	0.17444267673928499
464.	0.17232379579977464
465.	0.17054271110415736
466.	0.16889249229953882
467.	0.16733248039367837
468.	0.16602369559704122
469.	0.16479337293003418
470.00000000000006	0.16339490299352102
471.00000000000006	0.16194843466511247
472.00000000000006	0.16062238901625148
473.00000000000006	0.15931432907293852
474.00000000000006	0.15813766991504266
475.00000000000006	0.15697134152541556
476.00000000000006	0.15569709530357945
477.00000000000006	0.1544183967496076
478.00000000000006	0.15292481897521792
479.00000000000006	0.15160945238063456
480.00000000000006	0.1511869720431641
481.00000000000006	0.15076325912812608
482.00000000000006	0.14973243422830187
483.00000000000006	0.1486042652766385
484.00000000000006	0.14747617679997946
485.00000000000006	0.14634827170934858
486.00000000000006	0.14451057171368248
487.00000000000006	0.14233058459122438
488.	0.14178185684671882
489.	0.1410051916262133
490.	0.13935056532307458
491.	0.13769811112324953
492.	0.1360480908701765
493.	0.13470838043196973
494.	0.1338842105292142
495.	0.1330606354935772
496.	0.13205446430008802
497.	0.13096666195877404
498.	0.13009232815513438
499.	0.12925482800581017
500.	0.12826697027963896
501.	0.12716402587726333
502.	0.12607209048809243
503.	0.12539332058614658
504.	0.12472354926705186
505.	0.12344750061072057
506.	0.12202042470698245
507.	0.12162418026832991
508.	0.12122827704539639
509.	0.11930111977487196
510.	0.11902807351433226
511.	0.11875476640225519
512.	0.11722831631022326
513.	0.11626289488056844
514.	0.11564768379445392
515.	0.11505542416729986
516.	0.11451742164775693
517.	0.11398082675052586
518.	0.11319768964964157
519.	0.11231819588325356
520.	0.11200232402314259
521.	0.11192317429927617
522.	0.11187541965970237
523.	0.11193686547179899
524.	0.1119918233491428
525.	0.11204575598307648
526.	0.11247584756127894
527.	0.1129117742500495
528.	0.11343622658716462
529.	0.11422114222901945
530.	0.11501251803416916
531.	0.11582903785579708
532.	0.11661979191409835
533.	0.11734223636852029
534.	0.11840851575922276
535.	0.11999675036563504
536.	0.12077733156294414
537.	0.12202096307799484
538.	0.12454505583996449
539.	0.126211237227161
540.	0.12716758554545282
541.	0.12869938337094297
542.	0.13041728605499503
543.	0.1316824868712006
544.	0.1326113832641854
545.	0.13313249085501924
546.	0.13365028947171334
547.	0.13388417053787022
548.	0.1340747045141053
549.	0.13424038112824807
550.	0.13400306927573566
551.	0.13370055326994335
552.	0.13340356492526226
553.	0.1329293878681782
554.	0.1323949287270966
555.	0.13173393821422372
556.	0.12998728479109414
557.	0.12973046950099998
558.	0.12862080914622723
559.	0.1259925267808245
560.	0.12447301525920564
561.	0.12361574739667815
562.	0.12274154285807602
563.	0.12179064672918974
564.	0.12085280678697637
565.0000000000001	0.12015487143584117
566.0000000000001	0.11952112339412042
567.0000000000001	0.1195080533933276
568.0000000000001	0.11997171045619952
569.0000000000001	0.12043884572046437
570.0000000000001	0.12229244952175665
571.0000000000001	0.12496562939706107
572.0000000000001	0.12516742836783656
573.0000000000001	0.1307522207085364
574.0000000000001	0.13345438559450254
575.0000000000001	0.13582858925167196
576.0000000000001	0.1412996544091032
577.	0.14145713488670916
578.0000000000001	0.1462310861570983
579.	0.14969707123331877
580.0000000000001	0.151293024264714
581.	0.15256716601847647
582.0000000000001	0.15075609423892825
583.	0.15202671232617188
584.0000000000001	0.15330434170779025
585.	0.1536688475498861
586.0000000000001	0.1533435259658106
587.	0.1528938020466036
588.0000000000001	0.15192304113771984
589.	0.15085874433271856
590.0000000000001	0.15013211388133013
591.	0.14951296930936842
592.0000000000001	0.1485641605585819
593.	0.1470017449656702
594.0000000000001	0.14661905258178057
595.	0.14590457048634223
596.0000000000001	0.1442341722918638
597.	0.14324657977870572
598.0000000000001	0.1422611580977656
599.	0.14174503987813467
600.0000000000001	0.14124479878665178
601.	0.13954900746655227
602.0000000000001	0.13830921998601856
603.	0.13745169887992698
604.0000000000001	0.1366550684777512
605.	0.13610496788848742
606.0000000000001	0.13555575743144965
607.	0.1347432112675302
608.0000000000001	0.13377151404904017
609.	0.13311367918964465
610.	0.1326121896082969
611.	0.1320444820458217
612.	0.13124436783184237
613.	0.13071635414738514
614.	0.13030842110650223
615.	0.12990117381709293
616.	0.12952532547353127
617.	0.1291538691947962
618.	0.1286460506603759
619.	0.12793376448808227
620.	0.12722651123035542
621.	0.12695085606396944
622.	0.12667550960236754
623.	0.12627786399099053
624.	0.12576863178872524
625.	0.12531630212529302
626.	0.12503693827722726
627.	0.12475799324986556
628.	0.1243094290014982
629.	0.12373651304388157
630.	0.12316504286437756
631.	0.1225599398795801
632.	0.1219174664113476
633.	0.1213257469488862
634.	0.12093652196545492
635.	0.12054809961089406
636.	0.12017178430368924
637.	0.11981317822384291
638.	0.11945528231566371
639.	0.11903153853302205
640.	0.11858999838668297
641.	0.11817147540457336
642.	0.11782728683001464
643.	0.11748378170925665
644.	0.11718545681195373
645.	0.1169768342801835
646.	0.11676842677744738
647.	0.11651483512716741
648.	0.11618743588881442
649.	0.11586075647341383
650.	0.11551443096937762
651.	0.11511635195508708
652.	0.11471921969933506
653.	0.11416378937635242
654.	0.11356298031339512
655.	0.11333464946246333
656.	0.1131879903027458
657.	0.11302825783923524
658.	0.11278923501384108
659.	0.11254974420873803
660.	0.11230979244927362
661.	0.11202783920263237
662.	0.11174643941628404
663.	0.11145121960683074
664.	0.11113510692248858
665.	0.11081968914323788
666.	0.1105211111739046
667.	0.11025134445092226
668.	0.10998210759458801
669.	0.10968787955309756
670.	0.10936167512943624
671.	0.10903622781754457
672.	0.10877298778428715
673.	0.10856357975381084
674.	0.10835449984855565
675.	0.10805541530441767
676.	0.10769389149932744
677.	0.10733328857182385
678.	0.10710108991499623
679.	0.10689052114812483
680.	0.10668030273959916
681.	0.10654544002141221
682.	0.10641792912269452
683.	0.10629048756484946
684.	0.10613969051115213
685.	0.10598371821487072
686.	0.10582795068762228
687.	0.10557258729589651
688.	0.10530539293955968
689.	0.10503878237926197
690.	0.10467065520028944
691.0000000000001	0.10427647293359305
692.	0.10388339937910956
693.0000000000001	0.10371610390171669
694.	0.10356965044133105
695.0000000000001	0.10342173644157585
696.	0.10326131597951178
697.0000000000001	0.10310110607017792
698.	0.10291254087806823
699.0000000000001	0.10260220556623365
700.	0.10229265347154332
701.0000000000001	0.10198726803547047
702.	0.10168845084580629
703.0000000000001	0.10139038026910846
704.	0.10110759167439666
705.0000000000001	0.100839311890724
706.	0.10057166707266332
707.0000000000001	0.10033379298944908
708.	0.10011165373399988
709.0000000000001	0.09988998099497967
710.	0.09964965758093267
711.0000000000001	0.09940049760257601
712.	0.0991519070072111
713.0000000000001	0.09893813493487197
714.	0.09876526309565369
715.0000000000001	0.09859269158803274
716.	0.09842266325350421
717.0000000000001	0.09825419993330482
718.	0.09808602997055159
719.0000000000001	0.09796868096492621
720.	0.0978717008020555
721.0000000000001	0.09777484659504751
722.	0.09762242768407875
723.0000000000001	0.09745547597233584
724.	0.09728882031113184
725.0000000000001	0.09702815850047944
726.	0.09675352147054025
727.0000000000001	0.0964795902383397
728.	0.09627771892471354
729.0000000000001	0.09610736755599422
730.	0.09594319727779761
731.0000000000001	0.09580436048784087
732.	0.09566573791259234
733.0000000000001	0.0955480671207277
734.	0.09552987408820642
735.0000000000001	0.09551152509908849
736.	0.09547380863643266
737.0000000000001	0.09534129036822855
738.	0.09520897236858476
739.0000000000001	0.09506529575340765
740.	0.09488617546595714
741.0000000000001	0.09470742110349437
742.	0.09456758660860741
743.0000000000001	0.09448022998252978
744.	0.0943929366406414
745.0000000000001	0.09428842526795694
746.	0.09415776458479617
747.0000000000001	0.09402733522206026
748.	0.09389711343436269
749.0000000000001	0.09376709987660115
750.	0.09363729519830402
751.0000000000001	0.09353629847400051
752.	0.09345895385259116
753.	0.09338165424787223
754.	0.09330903686586597
755.	0.09323923601472806
756.	0.09316946121244594
757.	0.09307380764516884
758.	0.09296723470727772
759.	0.09286080522594649
760.	0.09275452030505604
761.	0.09264838112496153
762.	0.09254238965350824
763.	0.09241781442913846
764.	0.0922902338480013
765.	0.09216287150789985
766.	0.09200866944800033
767.	0.09185273002019233
768.	0.09169758934265866
769.	0.09162205376183129
770.	0.09154658001409727
771.	0.09146705258737775
772.	0.09134122509694019
773.	0.09121562987224431
774.	0.09108400045129603
775.	0.09091913475493854
776.	0.09075462544194839
777.	0.09059047237977844
778.	0.09058906518124747
779.	0.09058931613879911
780.	0.09055529790499425
781.	0.09044536580354774
782.	0.09033561319448938
783.	0.09024519809806535
784.	0.09018532780439541
785.	0.09012548842275774
786.	0.09005261553666748
787.	0.08996466398598704
788.	0.08987682937437376
789.	0.08979017352905021
790.	0.08970453822528468
791.	0.08961901559690007
792.	0.08952438496668391
793.	0.08942044824987844
794.	0.08931668287954152
795.	0.08921015928015033
796.	0.08910251170232464
797.	0.08899504963887506
798.	0.08884273443708303
799.	0.08867713854381078
800.	0.08851192142375525
801.	0.08832644063409253
802.	0.08813121069867755
803.	0.087936452341602
804.	0.08790155004369048
805.	0.08786913692092757
806.	0.08784801686582672
807.	0.08787507435007018
808.	0.08790197550160701
809.	0.08792117506813997
810.	0.08784313318952512
811.	0.08776519847295136
812.	0.0876744741267765
813.	0.08751042289957614
814.	0.08734667918298197
815.0000000000001	0.08718519186386024
816.0000000000001	0.08708631907116367
817.	0.08698762035217507
818.0000000000001	0.08686677262336169
819.	0.0867234861391752
820.0000000000001	0.0865805292811174
821.	0.08644992565411472
822.0000000000001	0.08633953186748354
823.	0.08622935159989764
824.0000000000001	0.08611952546214945
825.	0.08600996494549219
826.0000000000001	0.08590061710191095
827.	0.08580654588992233
828.0000000000001	0.08574274658377609
829.	0.08567902653877922
830.0000000000001	0.08559655277672519
831.	0.08550192245623811
832.0000000000001	0.08540746275451884
833.	0.08531317377828221
834.0000000000001	0.08521905563300458
835.	0.08512511210694797
836.0000000000001	0.08500166783859855
837.	0.08486897166329656
838.0000000000001	0.08473656827297373
839.	0.08463694590038343
840.0000000000001	0.08454403617969618
841.	0.08445129743577803
842.0000000000001	0.0843057825414432
843.	0.08415529927669488
844.0000000000001	0.08400517070720104
845.	0.08389342849763558
846.0000000000001	0.08378252755941965
847.	0.08367185567115053
848.0000000000001	0.08356141265500414
849.	0.08345119833295908
850.0000000000001	0.08333495299799662
851.	0.08317926472628295
852.0000000000001	0.08302395305187388
853.	0.08288035318291367
854.0000000000001	0.08277932148487259
855.	0.08267849333597746
856.0000000000001	0.08258234750890989
857.	0.08249405233732862
858.0000000000001	0.08240592401568078
859.	0.08230786819703523
860.0000000000001	0.08216690891029568
861.	0.08202628157657113
862.0000000000001	0.08190351412038298
863.	0.08179107091518055
864.0000000000001	0.08167882911891683
865.	0.08156692681126904
866.0000000000001	0.08145540890435508
867.	0.08134413168866038
868.0000000000001	0.0812430596570696
869.	0.0811491058928916
870.0000000000001	0.08105534123414035
871.	0.08094472143680712
872.0000000000001	0.08082909480142196
873.	0.08071372430484865
874.0000000000001	0.08063618094055158
875.	0.08057177845493575
876.0000000000001	0.0805074837042496
877.	0.08039889899419488
878.0000000000001	0.08025784909004714
879.	0.08011753184650879
880.	0.07998135341589069
881.	0.07984550020786439
882.	0.07970997162389865
883.	0.07962039556629916
884.	0.07953238719261585
885.	0.07944438484564223
886.	0.07931915898218377
887.	0.07918503516187633
888.	0.07907125603412177
889.	0.078992460600309
890.	0.07891388290930458
891.	0.07883465703500872
892.	0.07875225822075375
893.	0.07867002471718049
894.	0.07857783049190503
895.	0.07845900352032671
896.	0.07834036538105095
897.	0.0782273396163433
898.	0.07812309994871976
899.	0.07801909103997935
900.	0.07790189556223362
901.	0.07776689486807188
902.	0.0776322221931555
903.	0.0775390862011716
904.	0.07747567309308334
905.	0.07741237652251555
906.	0.07729891113455897
907.	0.07714897592999403
908.	0.07699941988269793
909.	0.07689188531567512
910.	0.07680672769954197
911.	0.0767217490371668
912.	0.07657726229651543
913.	0.07642821337111726
914.	0.0762795428165401
915.	0.07615536279827681
916.	0.07603735657129333
917.	0.07591962935159069
918.	0.07588798450454935
919.	0.07586813299254633
920.	0.07584829414912513
921.	0.07576347564532218
922.	0.07565851796374191
923.	0.07555506062340989
924.	0.07548964013014894
925.	0.07542434820364882
926.	0.07535766874189194
927.	0.07528833697637903
928.	0.07521914517849057
929.	0.07514250199412402
930.	0.07503294378799805
931.	0.07492364173490014
932.	0.07482195212897255
933.	0.07474135374189128
934.	0.07466095642211586
935.	0.07455261030559149
936.	0.07438909206510044
937.	0.07422600746301962
938.	0.07407585501517504
939.	0.07394608393429494
940.0000000000001	0.07381667347628319
941.0000000000001	0.07370673374883019
942.0000000000001	0.07361721745507993
943.0000000000001	0.07352790164210084
944.0000000000001	0.07343878597005045
945.0000000000001	0.07334974460073558
946.0000000000001	0.07326084414103316
947.0000000000001	0.07317214276302096
948.0000000000001	0.07308364013215965
949.0000000000001	0.0729953359148237
950.0000000000001	0.07291502656612046
951.0000000000001	0.0728380060549526
952.0000000000001	0.07276115244490573
953.0000000000001	0.07268490884829015
954.0000000000001	0.072608878917866
955.0000000000001	0.07253301382137564
956.0000000000001	0.07247248779847235
957.0000000000001	0.0724194896918865
958.0000000000001	0.07236659627883386
959.0000000000001	0.07229224122169431
960.0000000000001	0.07221681193530007
961.0000000000001	0.07214133990009204
962.0000000000001	0.07205541973549234
963.0000000000001	0.07196969380873167
964.0000000000001	0.07188877818445975
965.0000000000001	0.07185193313889109
966.0000000000001	0.07181515503825157
967.0000000000001	0.07176409513187579
968.0000000000001	0.0716440222434257
969.0000000000001	0.07152424628660764
970.0000000000001	0.07138560842638401
971.0000000000001	0.07122748651467226
972.0000000000001	0.07106978753188271
973.0000000000001	0.07097220934437197
974.0000000000001	0.07100052818367143
975.0000000000001	0.07102878031081132
976.0000000000001	0.07098004683961279
977.	0.07081596661923546
978.	0.07065233114257795
979.	0.07059601301885939
980.	0.07058176810931122
981.	0.07056754244285422
982.	0.07050421568166736
983.	0.07040110580980342
984.	0.07029824364429413
985.	0.07018247040290428
986.	0.07005909850518087
987.	0.06993603652979728
988.	0.06984257108328074
989.	0.06976173278247808
990.	0.06968107919242424
991.	0.06957828654903342
992.	0.06946937696002968
993.	0.06936073397429632
994.	0.06933176906213519
995.	0.06935362755710767
996.	0.0693755295536686
997.	0.06929096848306696
998.	0.06919870890520802
999.	0.06910666814946334
1000.	0.06899759762877185

==> fig-Reg.dat <==
400.	1.0321970497813424
401.	1.0334899788682586
402.	1.034818973228312
403.	1.0362452580354016
404.	1.0370582915024418
405.	1.037929900184592
406.	1.0387909082270996
407.	1.0397287514597517
408.00000000000006	1.0408930266481942
409.00000000000006	1.0422982341364642
410.00000000000006	1.044384441488773
411.00000000000006	1.0484791599511532
412.00000000000006	1.0493460134544677
413.00000000000006	1.0552854300080938
414.00000000000006	1.059360356218842
415.00000000000006	1.066686118420667
416.00000000000006	1.0722418350977074
417.00000000000006	1.0810486706289324
418.00000000000006	1.0843641563578756
419.00000000000006	1.0931757408159677
420.00000000000006	1.0981137829217729
421.00000000000006	1.1030527619797903
422.00000000000006	1.10853020323595
423.00000000000006	1.1110804946544615
424.00000000000006	1.1130280612463006
425.00000000000006	1.1131981537731939
426.00000000000006	1.1159104189024998
427.00000000000006	1.116846105624369
428.00000000000006	1.1178156311633185
429.00000000000006	1.121058720489524
430.00000000000006	1.1220237514214204
431.00000000000006	1.123293684439686
432.00000000000006	1.1218286511815492
433.00000000000006	1.1190905482588107
434.00000000000006	1.122972300125012
435.00000000000006	1.1223852663781013
436.00000000000006	1.1213718471183298
437.	1.1204123646105348
438.	1.119883890531281
439.	1.1178890954135734
440.	1.1171941244408108
441.	1.1167110402082763
442.	1.1158014052456844
443.	1.114124728893206
444.	1.1130575198227997
445.	1.1118702878402118
446.	1.1106339154531812
447.	1.1091157590173528
448.	1.107209567820259
449.	1.1055712295709672
450.	1.1036569985635836
451.	1.101756191959653
452.	1.1006892054105928
453.	1.0994592783284498
454.	1.0983391902761828
455.	1.0973535829334164
456.	1.0961267020090513
457.	1.0947377199854347
458.	1.0935168815452856
459.	1.0924482697068678
460.	1.091452000757632
461.	1.0908271250079633
462.	1.0902504161261966
463.	1.0888346282375356
464.	1.0874265561418481
465.	1.086242974363973
466.	1.0851490758989248
467.	1.0841178422244897
468.	1.083249032032689
469.	1.0824328361491253
470.00000000000006	1.0815156286477483
471.00000000000006	1.0805862541675397
472.00000000000006	1.0797565358268988
473.00000000000006	1.0789414237821309
474.00000000000006	1.0782098629546946
475.00000000000006	1.0774873834297276
476.00000000000006	1.0767023997460385
477.00000000000006	1.075918982578926
478.00000000000006	1.0750099606720849
479.00000000000006	1.0742116103889228
480.00000000000006	1.0739480393314378
481.00000000000006	1.0736841228963319
482.00000000000006	1.073059656188432
483.00000000000006	1.07237948241569
484.00000000000006	1.0717017996370537
485.00000000000006	1.0710266519055576
486.00000000000006	1.0699392490553274
487.00000000000006	1.0686596551723542
488.	1.0683304229329225
489.	1.0678701684684144
490.	1.066906184144069
491.	1.0659483567658536
492.	1.064996771595577
493.	1.0642272057889213
494.	1.0637518048605636
495.	1.0632779542931226
496.	1.0627027409184837
497.	1.0620836023656737
498.	1.06158603181488
499.	1.0611105821415001
500.	1.0605528563409425
501.	1.0599440562789113
502.	1.0593490412942719
503.	1.058983213998586
504.	1.0586230246303738
505.	1.0579313591181398
506.	1.0571599115361359
507.	1.0569520452737224
508.	1.0567445674809581
509.	1.05570735391172
510.	1.05556759819167
511.	1.0554277753795158
512.	1.0546131517625763
513.	1.054102604164968
514.	1.053780758863788
515.	1.0534717107061358
516.	1.0531920938229602
517.	1.0529136249623323
518.	1.0525044932299772
519.	1.052045166007457
520.	1.051885212272918
521.	1.0518777401746333
522.	1.0518966625521269
523.	1.0519710140472036
524.	1.0520394246661038
525.	1.0521072441803279
526.	1.0523797054274882
527.	1.0526552333329278
528.	1.0529837301657934
529.	1.0534527002253806
530.	1.0539325353838591
531.	1.0544340523839677
532.	1.0548954910569779
533.	1.0552902058603026
534.	1.055871448473171
535.	1.0567376553180918
536.	1.0571678353560596
537.	1.0578517241918577
538.	1.0592413991273788
539.	1.0601664201183099
540.	1.0607019076596298
541.	1.0615592481163725
542.	1.0625247025240931
543.	1.063240444528493
544.	1.0637691955909352
545.	1.0640689935640928
546.	1.0643673686903168
547.	1.0645054243612704
548.	1.064619003544277
549.	1.0646944678363104
550.	1.06450667680349
551.	1.0642820347104556
552.	1.0640678377919917
553.	1.0637577738420216
554.	1.0634141774277168
555.	1.0630029071413856
556.	1.06198874126849
557.	1.061813939672688
558.	1.0611928373244632
559.	1.059733375027788
560.	1.0588937415501203
561.	1.058420627263457
562.	1.0579394560774795
563.	1.0574332835353744
564.	1.0569403882708863
565.0000000000001	1.0565789212530374
566.0000000000001	1.0562528681755354
567.0000000000001	1.0562752587992779
568.0000000000001	1.0565674131168863
569.0000000000001	1.0568659485343703
570.0000000000001	1.05792659901771
571.0000000000001	1.059443616098577
572.0000000000001	1.0596046873594474
573.0000000000001	1.0627594664284565
574.0000000000001	1.06433039316567
575.0000000000001	1.0657269307142923
576.0000000000001	1.0689185122107305
577.	1.0690587441390382
578.0000000000001	1.071838891563466
579.	1.0738081155657313
580.0000000000001	1.0746791397676696
581.	1.0753625798076087
582.0000000000001	1.0741921189790178
583.	1.0748405110711674
584.0000000000001	1.075509935295234
585.	1.0755355139952674
586.0000000000001	1.075370519351892
587.	1.075212673206193
588.0000000000001	1.0740266419822808
589.	1.0733052145593112
590.0000000000001	1.0728434376195655
591.	1.0724499738353832
592.0000000000001	1.071808302184801
593.	1.0708578573074843
594.0000000000001	1.0706025749948882
595.	1.070153410103736
596.0000000000001	1.0691536818017204
597.	1.068566670572177
598.0000000000001	1.0679863083137988
599.	1.06767560566975
600.0000000000001	1.067377443997677
601.	1.0663935680955072
602.0000000000001	1.0656749527985054
603.	1.0651807427770876
604.0000000000001	1.0647229446413808
605.	1.064406120327149
606.0000000000001	1.0640903428225137
607.	1.0636262232387854
608.0000000000001	1.063073558397957
609.	1.0626989445409134
610.	1.062412858529312
611.	1.0620926012739518
612.	1.0616428927538335
613.	1.0613461280441077
614.	1.0611168815731726
615.	1.0608883023002302
616.	1.0606775279167024
617.	1.060470072128711
618.	1.0601871750298855
619.	1.0597914692592274
620.	1.0593992688309588
621.	1.0592458852578264
622.	1.0590928012595793
623.	1.0588724782181047
624.	1.0585910535253464
625.	1.0583413142980391
626.	1.05818710459305
627.	1.05803330139902
628.	1.0577867193925905
629.	1.0574724651338923
630.	1.0571595331585075
631.	1.0568288024337433
632.	1.0564783363908887
633.	1.0561560873719742
634.	1.055944181582142
635.	1.0557329544802896
636.	1.0555285207206697
637.	1.0553338862353796
638.	1.05513984141958
639.	1.0549104871333856
640.	1.054671833300214
641.	1.0544458801310872
642.	1.0542601705915158
643.	1.0540750160071235
644.	1.053914406836601
645.	1.0538020386612243
646.	1.0536898553338212
647.	1.0535536282990716
648.	1.0533780286120469
649.	1.05320301717033
650.	1.053017776655216
651.	1.052805126787139
652.	1.0525932268126466
653.	1.0522973563535587
654.	1.0519778416141161
655.	1.0518563525724918
656.	1.0517782430169589
657.	1.0516932388698406
658.	1.0515670081985702
659.	1.051440177303036
660.	1.051313190099986
661.	1.0511640936352755
662.	1.0510154102894331
663.	1.0508595559462504
664.	1.0506928208491202
665.	1.0505266029265434
666.	1.050369395695549
667.	1.0502274702230088
668.	1.0500859327964758
669.	1.0499313857379253
670.	1.0497601987309526
671.	1.049589567994641
672.	1.0494516613386355
673.	1.0493420228044767
674.	1.0492326214309
675.	1.0490762541432912
676.	1.0488874278721485
677.	1.0486992761037548
678.	1.0485782111848243
679.	1.048468489606396
680.	1.0483590161161571
681.	1.0482888066010883
682.	1.0482224473297383
683.	1.0481561482303283
684.	1.0480777364431315
685.	1.047996680613328
686.	1.047915780316493
687.	1.0477832380047436
688.	1.047644658232506
689.	1.0475064857463559
690.	1.0473158776846045
691.0000000000001	1.0471120036662278
692.	1.0469089291184412
693.0000000000001	1.046822563295026
694.	1.0467469897454258
695.0000000000001	1.0466706943047137
696.	1.0465879786264818
697.0000000000001	1.0465054065561783
698.	1.0464082706415503
699.0000000000001	1.0462485290368257
700.	1.0460893296056615
701.0000000000001	1.0459324127641394
702.	1.045779008431025
703.0000000000001	1.0456261156576745
704.	1.0454811797717638
705.0000000000001	1.0453437861495494
706.	1.045206820722404
707.0000000000001	1.0450851858596089
708.	1.044971670520376
709.0000000000001	1.0448584639651066
710.	1.0447358114518897
711.0000000000001	1.0446087358850629
712.	1.0444820366524679
713.0000000000001	1.044373153022638
714.	1.0442851497733525
715.0000000000001	1.0441973417860198
716.	1.0441108692239038
717.0000000000001	1.0440252334837414
718.	1.0439397880856292
719.0000000000001	1.043880189274306
720.	1.043830950750292
721.0000000000001	1.0437818141666964
722.	1.0437045136815297
723.0000000000001	1.0436198761192361
724.	1.0435354278466744
725.0000000000001	1.0434033982569655
726.	1.0432643911114874
727.0000000000001	1.0431258469395221
728.	1.043023826761503
729.0000000000001	1.042937787029013
730.	1.0428549091537611
731.0000000000001	1.042784856338947
732.	1.042714938491072
733.0000000000001	1.0426556156489493
734.	1.042646481357236
735.0000000000001	1.0426372687507137
736.	1.0426182888679483
737.0000000000001	1.0425515118711157
738.	1.0424848602224523
739.0000000000001	1.0424125109459568
740.	1.0423223436920057
741.0000000000001	1.0422324052159653
742.	1.042162088859975
743.0000000000001	1.0421181904808017
744.	1.0420743344249839
745.0000000000001	1.0420218337473148
746.	1.0419562167077776
747.0000000000001	1.0418907474089891
748.	1.0418254057969976
749.0000000000001	1.0417601920738635
750.	1.041695106438811
751.0000000000001	1.0416444929926072
752.	1.0416057491642474
753.	1.0415670360522484
754.	1.0415306782857643
755.	1.0414957393457884
756.	1.0414608200616056
757.	1.041412940764639
758.	1.0413596047622808
759.	1.0413063561466733
760.	1.0412531953996262
761.	1.0412001230407217
762.	1.0411471406358084
763.	1.0410848809061013
764.	1.041021140043566
765.	1.0409575305236667
766.	1.04088053592731
767.	1.0408027087659817
768.	1.040725341655624
769.	1.0406877244737536
770.	1.040650145755027
771.	1.0406105527780356
772.	1.0405478817559743
773.	1.0404853512516299
774.	1.0404198369007964
775.	1.0403377930150333
776.	1.0402559634889719
777.	1.0401743479879577
778.	1.0401737276711378
779.	1.0401739321382844
780.	1.0401570859471656
781.	1.0401024798171503
782.	1.040047979209103
783.	1.0400031072020188
784.	1.0399734267649483
785.	1.039943766363151
786.	1.0399076350004564
787.	1.03986402068805
788.	1.039820474767775
789.	1.039777524368054
790.	1.0397350905318186
791.	1.0396927223737025
792.	1.039645845253835
793.	1.039594364435387
794.	1.039542983039661
795.	1.0394902487850943
796.	1.039436972769314
797.	1.0393838041650894
798.	1.0393084386885676
799.	1.0392265307834796
800.	1.039144847182173
801.	1.0390531797423774
802.	1.038956740166864
803.	1.038860580455581
804.	1.0388434063718517
805.	1.038827463103749
806.	1.0388170980656983
807.	1.0388305260822013
808.	1.0388438820543993
809.	1.0388534614159883
810.	1.0388150126817282
811.	1.0387766248126344
812.	1.0387319316027888
813.	1.0386510665042543
814.	1.0385703672788904
815.0000000000001	1.038490810040946
816.0000000000001	1.038442143010925
817.	1.0383935747011608
818.0000000000001	1.0383341099187178
819.	1.0382636193412007
820.0000000000001	1.038193321907201
821.	1.0381291289967
822.0000000000001	1.0380748981342922
823.	1.038020788376852
824.0000000000001	1.0379668677352933
825.	1.037913076950001
826.0000000000001	1.0378594065408449
827.	1.0378132543278997
828.0000000000001	1.0377819774635548
829.	1.0377507448092937
830.0000000000001	1.0377103036009112
831.	1.0376639021802128
832.0000000000001	1.037617596298831
833.	1.0375713859397337
834.0000000000001	1.0375252710854022
835.	1.037479254540725
836.0000000000001	1.0374187945833084
837.	1.0373538225752825
838.0000000000001	1.0372890172396758
839.	1.0372402824331506
840.0000000000001	1.0371948460421083
841.	1.0371495046618964
842.0000000000001	1.0370783591826276
843.	1.0370048125470652
844.0000000000001	1.0369314691544436
845.	1.0368769088613548
846.0000000000001	1.0368227758800417
847.	1.0367687708996312
848.0000000000001	1.0367148937247241
849.	1.0366611441602473
850.0000000000001	1.0366044684013695
851.	1.0365285760131502
852.0000000000001	1.0364528990513369
853.	1.0363829600340022
854.0000000000001	1.036333781720005
855.	1.0362847158620883
856.0000000000001	1.0362379427973358
857.	1.0361950028353006
858.0000000000001	1.0361521542116514
859.	1.0361044861260238
860.0000000000001	1.0360359657348572
861.	1.0359676326902205
862.0000000000001	1.035908004227991
863.	1.0358533974633561
864.0000000000001	1.0357988943398497
865.	1.0357445725042336
866.0000000000001	1.035690453597329
867.	1.0356364677125354
868.0000000000001	1.0355874495297384
869.	1.03554190188134
870.0000000000001	1.0354964573982242
871.	1.0354428546021306
872.0000000000001	1.035386841689101
873.	1.0353309702367002
874.0000000000001	1.0352934461590058
875.	1.0352622949319181
876.0000000000001	1.0352312011795912
877.	1.0351786759562163
878.0000000000001	1.0351104587378679
879.	1.0350426268402162
880.	1.03497682705183
881.	1.0349112084115037
882.	1.0348457704431557
883.	1.0348025484818921
884.	1.0347600882543553
885.	1.0347175975981462
886.	1.0346571528194222
887.	1.0345924359000942
888.	1.0345375533996388
889.	1.0344995544560538
890.	1.0344616845188752
891.	1.0344235154061094
892.	1.0343838254917053
893.	1.0343442239438856
894.	1.0342998337428246
895.	1.034242617597049
896.	1.0341854893643763
897.	1.0341310798031296
898.	1.034080913109225
899.	1.0340308714317494
900.	1.0339745041988682
901.	1.0339095977536366
902.	1.0338448723792832
903.	1.0338001185579042
904.	1.033769648286502
905.	1.0337392391731557
906.	1.0336847539551945
907.	1.0336127869455614
908.	1.033541030656874
909.	1.0334894491880693
910.	1.0334486084631256
911.	1.0334078628267307
912.	1.0333386169854226
913.	1.0332672132470417
914.	1.0331960190679101
915.	1.0331365717216423
916.	1.033080097365451
917.	1.0330237742452555
918.	1.0330086259030544
919.	1.0329991176753603
920.	1.0329896160432546
921.	1.032949051422641
922.	1.0328988717462297
923.	1.0328494226474163
924.	1.0328181530679548
925.	1.032786950379677
926.	1.0327550906211416
927.	1.0327219703378256
928.	1.0326889230189507
929.	1.0326523050385483
930.	1.0325999844639908
931.	1.0325478014172986
932.	1.0324992633092185
933.	1.032460792512022
934.	1.0324224325876514
935.	1.0323707736018233
936.	1.0322928512639493
937.	1.0322151692988986
938.	1.032143674922712
939.	1.0320819047056906
940.0000000000001	1.0320203362193723
941.0000000000001	1.0319680450542692
942.0000000000001	1.0319254758963612
943.0000000000001	1.0318830121577522
944.0000000000001	1.031840653604924
945.0000000000001	1.031798311707095
946.0000000000001	1.031756033460487
947.0000000000001	1.0317138598228281
948.0000000000001	1.0316717905640558
949.0000000000001	1.0316298254549
950.0000000000001	1.03159166328303
951.0000000000001	1.0315550698018492
952.0000000000001	1.031518563062142
953.0000000000001	1.0314823530966366
954.0000000000001	1.0314462518955017
955.0000000000001	1.0314102361650792
956.0000000000001	1.0313814970153479
957.0000000000001	1.0313563291555172
958.0000000000001	1.0313312145425202
959.0000000000001	1.0312959452235693
960.0000000000001	1.031260189175541
961.0000000000001	1.0312244201037455
962.0000000000001	1.0311837128722492
963.0000000000001	1.0311431068874957
964.0000000000001	1.0311047859826805
965.0000000000001	1.0310873203998863
966.0000000000001	1.0310698882580451
967.0000000000001	1.031045703101879
968.0000000000001	1.030988888624609
969.0000000000001	1.030932232607407
970.0000000000001	1.0308666824749468
971.0000000000001	1.030791954185596
972.0000000000001	1.0307174568507753
973.0000000000001	1.0306713633296811
974.0000000000001	1.0306846954129938
975.0000000000001	1.0306979970724162
976.0000000000001	1.0306749607858663
977.	1.0305975020049958
978.	1.0305202865777912
979.	1.030493697204405
980.	1.030486947393316
981.	1.0304802069767414
982.	1.0304503199835755
983.	1.0304016891105034
984.	1.0303531882367407
985.	1.0302986143083308
986.	1.03024046194374
987.	1.0301824744828874
988.	1.030138432352432
989.	1.0301003416513703
990.	1.0300623460582237
991.	1.0300139594375568
992.	1.0299627121332624
993.	1.0299116049072168
994.	1.0298979513335118
995.	1.0299081819476503
996.	1.0299184534546912
997.	1.0298787130452258
998.	1.029835364984168
999.	1.0297921302254964
1000.	1.0297409100594492

==> latexmkrc.txt <==
## Sometimes when the references is very near the end of a page/column, latexmk fails to recognise when bibtex needs to be run. This rule forces bibtex to be run everytime.
$pdflatex = 'pdflatex --shell-escape %O %S; bibtex %R';



###############################
# Post processing of pdf file #
###############################

# assume the jobname is 'output' for Overleaf v2
my $ORIG_PDF_AGE = -M "output.pdf"; # get age of existing pdf if present

END {
    my $NEW_PDF_AGE = -M "output.pdf";
    return if !defined($NEW_PDF_AGE); # bail out if no pdf file
    return if defined($ORIG_PDF_AGE) && $NEW_PDF_AGE == $ORIG_PDF_AGE; # bail out if pdf was not updated
    my $QPDF = "/usr/bin/qpdf";
    return if ! -x $QPDF; # check that qpdf exists
    my $status = system($QPDF, "--linearize", "output.pdf", "output.pdf.opt");
    my $exitcode = ($status >> 8);
    print "qpdf exit code=$exitcode\n";
    # qpdf returns 0 for success, 3 for warnings (output pdf still created)
    return if !($exitcode == 0 || $exitcode == 3);
    print "Renaming optimised file to output.pdf\n";
    rename("output.pdf.opt", "output.pdf");
}

##############
# Glossaries #
##############
add_cus_dep( 'glo', 'gls', 0, 'glo2gls' );
add_cus_dep( 'acn', 'acr', 0, 'glo2gls');  # from Overleaf v1
sub glo2gls {
	system("makeglossaries $_[0]");
}

#############
# makeindex #
#############
@ist = glob("*.ist");
if (scalar(@ist) > 0) {
        $makeindex = "makeindex -s $ist[0] %O -o %D %S";
}

################
# nomenclature #
################
add_cus_dep("nlo", "nls", 0, "nlo2nls");
sub nlo2nls {
	system("makeindex $_[0].nlo -s nomencl.ist -o $_[0].nls -t $_[0].nlg");
}

#########
# Knitr #
#########
my $root_file = $ARGV[-1];

add_cus_dep( 'Rtex', 'tex', 0, 'rtex_to_tex');
sub rtex_to_tex {
    do_knitr("$_[0].Rtex");
}

sub do_knitr {
    my $dirname = dirname $_[0];
    my $basename = basename $_[0];
    system("Rscript -e \"library('knitr'); setwd('$dirname'); knit('$basename')\"");
}

my $rtex_file = $root_file =~ s/\.tex$/.Rtex/r;
unless (-e $root_file) {
	if (-e $rtex_file) {
		do_knitr($rtex_file);
	}
}

##########
# feynmf #
##########
push(@file_not_found, '^feynmf: Files .* and (.*) not found:$');
add_cus_dep("mf", "tfm", 0, "mf_to_tfm");
sub mf_to_tfm { system("mf '\\mode:=laserjet; input $_[0]'"); }

push(@file_not_found, '^feynmf: Label file (.*) not found:$');
add_cus_dep("mf", "t1", 0, "mf_to_label1");
sub mf_to_label1 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t1"); }
add_cus_dep("mf", "t2", 0, "mf_to_label2");
sub mf_to_label2 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t2"); }
add_cus_dep("mf", "t3", 0, "mf_to_label3");
sub mf_to_label3 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t3"); }
add_cus_dep("mf", "t4", 0, "mf_to_label4");
sub mf_to_label4 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t4"); }
add_cus_dep("mf", "t5", 0, "mf_to_label5");
sub mf_to_label5 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t5"); }
add_cus_dep("mf", "t6", 0, "mf_to_label6");
sub mf_to_label6 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t6"); }
add_cus_dep("mf", "t7", 0, "mf_to_label7");
sub mf_to_label7 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t7"); }
add_cus_dep("mf", "t8", 0, "mf_to_label8");
sub mf_to_label8 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t8"); }
add_cus_dep("mf", "t9", 0, "mf_to_label9");
sub mf_to_label9 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t9"); }

##########
# feynmp #
##########
push(@file_not_found, '^dvipdf: Could not find figure file (.*); continuing.$');
add_cus_dep("mp", "1", 0, "mp_to_eps");
sub mp_to_eps {
    system("mpost $_[0]");
    return 0;
}

#############
# asymptote #
#############
sub asy {return system("asy --offscreen '$_[0]'");}
add_cus_dep("asy","eps",0,"asy");
add_cus_dep("asy","pdf",0,"asy");
add_cus_dep("asy","tex",0,"asy");

#############
# metapost  #  # from Overleaf v1
#############
add_cus_dep('mp', '1', 0, 'mpost');
sub mpost {
  my $file = $_[0];
  my ($name, $path) = fileparse($file);
  pushd($path);
  my $return = system "mpost $name";
  popd();
  return $return;
}

##########
# chktex #
##########
unlink 'output.chktex' if -f 'output.chktex';
if (defined $ENV{'CHKTEX_OPTIONS'}) {
    use File::Basename;
    use Cwd;

    # identify the main file
    my $target = $ARGV[-1];
    my $file = basename($target);

    if ($file =~ /\.tex$/) {
	# change directory for a limited scope
	my $orig_dir = cwd();
	my $subdir = dirname($target);
	chdir($subdir);
	# run chktex on main file
	$status = system(
    "/usr/bin/run-chktex.sh",
    $orig_dir,
    $file
  );
	# go back to original directory
	chdir($orig_dir);

	# in VALIDATE mode we always exit after running chktex
	# otherwise we exit if EXIT_ON_ERROR is set

	if ($ENV{'CHKTEX_EXIT_ON_ERROR'} || $ENV{'CHKTEX_VALIDATE'}) {
	    # chktex doesn't let us access the error info via exit status
	    # so look through the output
	    open(my $fh, "<", "output.chktex");
	    my $errors = 0;
	    {
		local $/ = "\n";
		while(<$fh>) {
		    if (/^\S+:\d+:\d+: Error:/) {
			$errors++;
			print;
		    }
		}
	    }
	    close($fh);
	    exit(1) if $errors > 0;
	    exit(0) if $ENV{'CHKTEX_VALIDATE'};
	}
    }
}
